Finite element approximation for uniformly elliptic linear PDE of second order in nondivergence form

This paper proposes a novel technique for the approximation of strong solutions $u \in C(\overline{\Omega}) \cap W^{2,n}_\mathrm{loc}(\Omega)$ to uniformly elliptic linear PDE of second order in nondivergence form with continuous leading coefficient in nonsmooth domains by finite element methods. These solutions satisfy the Alexandrov-Bakelman-Pucci (ABP) maximum principle, which provides an a~posteriori error control for $C^1$ conforming approximations. By minimizing this residual, we obtain an approximation to the solution $u$ in the $L^\infty$ norm. Although discontinuous functions do not satisfy the ABP maximum principle, this approach extends to nonconforming FEM as well thanks to well-established enrichment operators. Convergence of the proposed FEM is established for uniform mesh-refinements. The built-in a~posteriori error control (even for inexact solve) can be utilized in adaptive computations for the approximation of singular solutions, which performs superiorly in the numerical benchmarks in comparison to the uniform mesh-refining algorithm.

==> convhist_ex1_bfs_adap_alpha_10000000_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_bfs_adap_alpha_10000000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   2.9883085032346268e-01   2.1541433099776394e-01   6.9945747957292348e-01   4.4689649665470732e+00   1.5491596920085197e+01   2.5845084964259968e-04   1.0430529905549340e+01
 5.2000000000000000e+01   7.0710678118654746e-01   3.0188160544986797e-01   2.0811281173292850e-01   6.8149686211096472e-01   5.0367784957047919e+00   1.5228931013596117e+01   2.6248205713041983e-04   1.0248308915111583e+01
 1.0400000000000000e+02   1.4142135623730949e+00   2.3238774769261611e-01   1.4179637064939962e-01   5.0329939316533878e-01   6.0638473093683265e+00   1.2139957631958586e+01   1.8861400681846607e-04   8.2530638637219980e+00
 1.5600000000000000e+02   1.4142135623730949e+00   1.7592436296042119e-01   1.0666659727896778e-01   3.9151759335407016e-01   7.4430103840072004e+00   1.0467201837296686e+01   2.1520655513138087e-04   7.1118111127141717e+00
 2.0800000000000000e+02   1.4142135623730949e+00   1.4275270374279331e-01   8.7231962956221112e-02   3.2331216117921924e-01   9.2187649198152730e+00   9.4568669407014045e+00   2.6731558317039106e-04   6.4166564415591871e+00
 2.6000000000000000e+02   1.4142135623730949e+00   1.2282565152447494e-01   7.5242823226433747e-02   2.7905206718846975e-01   1.1469544889722306e+01   8.8140933596447795e+00   3.4908436608360738e-04   5.9505728673846328e+00
 4.7200000000000000e+02   1.4142135623730949e+00   1.0822662768990779e-01   6.6342560854939975e-02   2.4543063099803630e-01   1.4300855351256123e+01   8.3066309282628108e+00   4.6469327134943117e-04   5.5753039265848576e+00
 7.1200000000000000e+02   1.4142135623730949e+00   9.5155467381567271e-02   5.8412882658249933e-02   2.1539755038760652e-01   1.7870673715952645e+01   7.8108407489931331e+00   5.7417884901300731e-04   5.2193899735992604e+00
 9.9200000000000000e+02   2.8284271247461898e+00   8.2498543919401535e-02   5.0693929122262983e-02   1.8627181339982418e-01   2.2410553584198393e+01   6.8085039712248481e+00   6.2351232148329105e-04   4.8510247648918714e+00
 1.6680000000000000e+03   2.8284271247461898e+00   6.8711809544592994e-02   4.2335042032542722e-02   1.5459749342200699e-01   2.8171442230227143e+01   5.9788667576259078e+00   7.2985366149247444e-04   4.4172795576550010e+00
 2.5640000000000000e+03   2.8284271247461898e+00   5.3141968175806298e-02   3.2824005332283496e-02   1.1926410503805507e-01   3.5544193036346805e+01   4.8390503890899454e+00   6.9020556759002982e-04   3.8796424437509596e+00
 3.4560000000000000e+03   2.8284271247461898e+00   4.3399620139048467e-02   2.6883761001147484e-02   9.7128834017838894e-02   4.4831446435119553e+01   4.1975807562622380e+00   6.8130389534715174e-04   3.5010053251816111e+00
 4.7720000000000000e+03   2.8284271247461898e+00   3.3100834776746357e-02   2.0587538400186147e-02   7.3808221391302942e-02   5.6760211095214530e+01   3.4758383434137978e+00   6.4371632412463242e-04   3.0514386461610874e+00
 5.9000000000000000e+03   2.8284271247461898e+00   2.2301564858707490e-02   1.3981166742185086e-02   4.9374517826096968e-02   7.2006437776281160e+01   2.4634124838294440e+00   5.9355271410765909e-04   2.4955263192852444e+00
 6.2880000000000000e+03   2.8284271247461898e+00   1.3823284687078996e-02   8.7582529080342583e-03   3.0315071258627046e-02   9.0892486921666332e+01   1.7476848583977731e+00   4.9827863198714795e-04   1.9550903741669772e+00
 6.3720000000000000e+03   2.8284271247461898e+00   8.6686075505628124e-03   5.5540009143119039e-03   1.8825340168271264e-02   1.1440397855957123e+02   1.3495971711316006e+00   3.9706514459669773e-04   1.5402817448984290e+00
 6.4800000000000000e+03   2.8284271247461898e+00   5.4400645475991549e-03   3.5290135369729510e-03   1.1690508231939250e-02   1.4404030628847465e+02   1.0979221256677558e+00   3.0697952717340105e-04   1.2133243617491547e+00
 6.6680000000000000e+03   2.8284271247461898e+00   3.5710823264231695e-03   2.3546018283974032e-03   7.5724198912166807e-03   1.8125425673705286e+02   8.6277184178770738e-01   2.5032639591260342e-04   9.7591537724284227e-01
 6.9800000000000000e+03   2.8284271247461898e+00   2.0577539027306635e-03   1.3818618279492444e-03   4.3072992308294976e-03   2.2830657116024594e+02   7.2487129643230264e-01   1.7500076530951869e-04   7.3510946637436225e-01
 7.4440000000000000e+03   2.8284271247461898e+00   1.3567111640314100e-03   9.3278797129868333e-04   2.8060030277800340e-03   2.8720605738845001e+02   5.6782464267261967e-01   1.4339069526070336e-04   5.9093457635388102e-01
 8.0360000000000000e+03   2.8284271247461898e+00   8.7239050962278908e-04   6.1285375923974812e-04   1.8059354918389548e-03   3.6157150972574647e+02   4.6957840178109689e-01   1.1040367440251497e-04   4.6977688809350687e-01
 9.0160000000000000e+03   2.8284271247461898e+00   5.5679761672738914e-04   3.9920936647719227e-04   1.1981860458312637e-03   4.5522774796548225e+02   3.7070149602913510e-01   8.7350559385024340e-05   3.7161660326657153e-01
 1.0536000000000000e+04   2.8284271247461898e+00   3.8131668726981705e-04   2.8142828530640108e-04   8.5997807862506995e-04   5.7310917091872591e+02   2.9485750674780054e-01   7.3266489726608874e-05   3.0444647419673787e-01
 1.2812000000000000e+04   2.8284271247461898e+00   2.4412245153887513e-04   1.8954001010435830e-04   6.0207072408968547e-04   7.2168719922233186e+02   2.3544159927681638e-01   5.8600820723508917e-05   2.4328631695388153e-01
 1.5476000000000000e+04   2.8284271247461898e+00   1.6164264251189442e-04   1.2679001076477091e-04   3.7534884578762512e-04   9.0898905192321820e+02   1.9554005178941919e-01   4.3626740493629690e-05   1.9058505617593993e-01
 1.8904000000000000e+04   2.8284271247461898e+00   1.0862147382489917e-04   8.6851308492256180e-05   2.9753696712222854e-04   1.1447813596991393e+03   1.5188558359290086e-01   3.6388059728720279e-05   1.5376744187993982e-01
 2.4768000000000000e+04   5.6568542494923797e+00   7.4756128962516488e-05   6.6908386393745522e-05   2.1681041700591253e-04   1.4418081750617353e+03   1.2116045120578255e-01   2.9782192123906093e-05   1.2437015922648874e-01
 3.2324000000000000e+04   5.6568542494923797e+00   5.1943513621532933e-05   4.7919404655834421e-05   1.5562216568205749e-04   1.8160945510093195e+03   9.9464190230619920e-02   2.3317155358606931e-05   9.9508934026215926e-02
 4.1456000000000000e+04   5.6568542494923797e+00   3.3871619750935889e-05   3.3135936986851159e-05   1.2733779692214326e-04   2.2879043866200923e+03   8.1207565992434519e-02   1.8115688394715335e-05   7.9156056586932283e-02
 5.4960000000000000e+04   5.6568542494923797e+00   2.4173271828298315e-05   2.5392128422569681e-05   1.0781299333933759e-04   2.8821776778880958e+03   6.4142009994913457e-02   1.5242167019979824e-05   6.4851493423902382e-02
 


==> convhist_ex1_bfs_adap_alpha_100000_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_bfs_adap_alpha_100000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   2.3556653598013466e-01   1.7427434901719560e-01   5.4120463057695656e-01   4.1578103777256592e+00   2.0270059782859160e+01   1.3901329405633378e-02   9.0988990390083053e+00
 6.8000000000000000e+01   7.0710678118654746e-01   2.0450477605781373e-01   1.3823802377155883e-01   4.4881620230708508e-01   4.8512201435799289e+00   1.4631314416527607e+01   1.1979411021013409e-02   8.0222113276112221e+00
 1.0400000000000000e+02   1.4142135623730949e+00   1.7508092434949557e-01   1.1280462094890038e-01   3.7054451792347848e-01   5.7884314366084242e+00   1.1317698927962864e+01   1.1058725010350934e-02   7.0550234023749185e+00
 1.5600000000000000e+02   1.4142135623730949e+00   1.1531874956867574e-01   7.6741072143642439e-02   2.5058823945201508e-01   7.1744273005041910e+00   9.1861557594338166e+00   9.7221397379969599e-03   5.6512906577509794e+00
 2.4800000000000000e+02   1.4142135623730949e+00   7.8418722573252386e-02   5.4804063548211018e-02   1.6913314016371084e-01   8.9846938150461888e+00   7.2675953267618576e+00   8.9544960265506290e-03   4.6025113369878472e+00
 3.4400000000000000e+02   1.4142135623730949e+00   5.4200159769345391e-02   3.9809131186179438e-02   1.1042984212546078e-01   1.1279186432531610e+01   5.2489180509238906e+00   8.2686999040788578e-03   3.7110523582673665e+00
 4.2800000000000000e+02   1.4142135623730949e+00   3.5122608306977166e-02   2.7055694073064268e-02   6.7497168572671670e-02   1.4240194706900406e+01   3.7051954172133774e+00   6.7677866675613929e-03   2.8845908777144982e+00
 5.4800000000000000e+02   2.8284271247461898e+00   2.4739436397101688e-02   1.9345439362919641e-02   4.6719455082385820e-02   1.8003438628533111e+01   3.0083270475461368e+00   5.0870865909861118e-03   2.3929683579926349e+00
 6.0000000000000000e+02   2.8284271247461898e+00   1.8017708593223047e-02   1.4774685438168520e-02   3.2583701421758079e-02   2.2657832532932957e+01   2.4444330159164380e+00   4.4190952560942964e-03   1.9815322855394675e+00
 6.7200000000000000e+02   2.8284271247461898e+00   1.3224546427233974e-02   1.1464781414091426e-02   2.2984546941830757e-02   2.8595248252710114e+01   1.9587111507750321e+00   3.8533529173112591e-03   1.6411957367869954e+00
 9.6800000000000000e+02   2.8284271247461898e+00   8.5971445706379823e-03   8.2476083712153050e-03   1.3841337543744685e-02   3.6091517979602493e+01   1.3375492409996008e+00   3.2463867078287301e-03   1.2376300156614415e+00
 1.1720000000000000e+03   2.8284271247461898e+00   6.1318642943389845e-03   6.1313982580350236e-03   9.5846657566869744e-03   4.5444711068030479e+01   1.0345131313079567e+00   2.5562598391830615e-03   1.0042802554375654e+00
 1.3880000000000000e+03   2.8284271247461898e+00   4.0782218833679273e-03   4.2002547299784957e-03   6.2506129023241971e-03   5.7244691000212697e+01   8.3337886710170550e-01   1.8315890348771235e-03   7.8281577183286244e-01
 1.8040000000000000e+03   2.8284271247461898e+00   2.7683337083204695e-03   3.0399801871971348e-03   4.1208334702198439e-03   7.2026283259158831e+01   6.4387792384605735e-01   1.4067249345685040e-03   6.0485798019037140e-01
 2.3760000000000000e+03   2.8284271247461898e+00   1.6205700833442638e-03   1.9825968010302899e-03   2.9297689216911242e-03   9.0726181608329455e+01   4.1883999071875222e-01   1.0222136125459524e-03   4.1790690595540536e-01
 3.0960000000000000e+03   2.8284271247461898e+00   1.1374112308184525e-03   1.3478079691686138e-03   3.3559286673138966e-03   1.1413125970103169e+02   3.4139809459128112e-01   7.9329762282198679e-04   3.3387355464382595e-01
 3.9280000000000000e+03   2.8284271247461898e+00   7.6089921374189462e-04   9.1764383091957544e-04   2.6580590870321067e-03   1.4365663396780934e+02   2.7551671612322393e-01   5.7909578497358782e-04   2.5669738579551116e-01
 5.1840000000000000e+03   2.8284271247461898e+00   5.7038636854322977e-04   7.1431804974379993e-04   2.1284804449018800e-03   1.8077102130393953e+02   2.1299001711730908e-01   4.7038059749932026e-04   2.0344756789421214e-01
 6.9440000000000000e+03   2.8284271247461898e+00   4.0368161732889929e-04   5.1870672864429189e-04   1.5290709962352889e-03   2.2759965408771524e+02   1.6880858049027087e-01   3.6421219334781263e-04   1.6031828025699754e-01
 9.2880000000000000e+03   2.8284271247461898e+00   3.4121800520103829e-04   4.5499546500032636e-04   1.2273227052312131e-03   2.8654344754821199e+02   1.2992099588339059e-01   3.0616597892585418e-04   1.2930070072807567e-01
 1.2288000000000000e+04   2.8284271247461898e+00   2.5691344137868111e-04   3.5647778831477414e-04   1.0056239979861531e-03   3.6081994530537384e+02   1.0300071759579256e-01   2.4235333335098641e-04   1.0302503287052341e-01
 1.5760000000000000e+04   5.6568542494923797e+00   1.9383773102034564e-04   2.7527833635288245e-04   8.6822885502258764e-04   4.5442327096773499e+02   8.2810464738325290e-02   1.9151634555447661e-04   8.2120521731541440e-02
 2.0276000000000000e+04   5.6568542494923797e+00   1.5679144787478848e-04   2.2521794259621730e-04   6.7868204207835795e-04   5.7233815413741343e+02   6.5430737500650704e-02   1.5580564420969445e-04   6.5953625076545022e-02
 2.7232000000000000e+04   5.6568542494923797e+00   1.2874216715499603e-04   1.8138675542757075e-04   5.6712571026555202e-04   7.2087287400353011e+02   5.2532141082297402e-02   1.2811083070021767e-04   5.3675337240570400e-02
 3.5788000000000000e+04   5.6568542494923797e+00   9.9251418121445252e-05   9.8341146525359797e-05   5.2296753759354276e-04   7.2106599448624252e+02   4.3359307065176496e-02   9.8450925364534925e-05   4.2692341409970302e-02
 4.7008000000000000e+04   5.6568542494923797e+00   8.0674079278897202e-05   8.1176324180593485e-05   4.1601503678598240e-04   9.0822578616780220e+02   3.4838945534790992e-02   8.0098717611276626e-05   3.4533518922321753e-02
 6.1796000000000000e+04   5.6568542494923797e+00   6.7106223143930123e-05   5.4709731774073758e-05   3.8649779874239067e-04   1.1440617509271053e+03   2.8035287003049400e-02   6.6749343893059842e-05   2.8357262768067115e-02
 8.0140000000000000e+04   5.6568542494923797e+00   5.5921994218877855e-05   3.5765850107766551e-05   3.5639628222669073e-04   1.4411697139987698e+03   2.2743431626938034e-02   5.5734531173902984e-05   2.3397468876992244e-02
 1.0447200000000000e+05   5.6568542494923797e+00   4.7129259757331451e-05   3.5107082626389808e-05   2.8276790820001596e-04   1.4413604785783803e+03   1.8404042628356071e-02   4.6945587715104887e-05   1.9377080234936315e-02


==> convhist_ex1_bfs_adap_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_bfs_adap_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   7.7495657620876623e-02   9.7695859686052600e-02   2.2229626363225724e-01   3.9783189334672606e+00   7.8501589451536349e+00   6.9495618227765177e-02   2.8119341742857631e+00
 7.2000000000000000e+01   7.0710678118654746e-01   6.4486719608172288e-02   7.9614203092740837e-02   2.1808661272915883e-01   4.4260255629779657e+00   5.1200072587860177e+00   5.8047503787232946e-02   2.5811802981622254e+00
 8.4000000000000000e+01   1.4142135623730949e+00   6.3199333268681462e-02   8.0708841524350983e-02   1.6778543233067303e-01   4.9270228324286398e+00   3.6218178465784097e+00   5.4123287845902923e-02   2.1249922853090348e+00
 1.6400000000000000e+02   1.4142135623730949e+00   5.2139008403381759e-02   8.1857426486811838e-02   1.0556485613825267e-01   5.3534011640637971e+00   3.2915716416326983e+00   4.9560573046615125e-02   2.0602532805057545e+00
 2.6000000000000000e+02   1.4142135623730949e+00   4.0926007020477551e-02   6.8849513649438115e-02   8.0908548183504986e-02   6.7634273189197121e+00   2.2409310581004762e+00   4.0011012651445910e-02   1.5777626706501626e+00
 3.5200000000000000e+02   2.8284271247461898e+00   3.1441321747971318e-02   5.3285211891093427e-02   6.1921752220700128e-02   8.5643315125606279e+00   1.4330738280188420e+00   3.0918915076348058e-02   1.1901561056369636e+00
 5.0400000000000000e+02   2.8284271247461898e+00   2.3470779049926560e-02   3.9837769735552621e-02   4.6026598883601492e-02   1.0813528174509656e+01   1.0331531201901005e+00   2.3036954802070242e-02   9.0317232798164970e-01
 6.8400000000000000e+02   2.8284271247461898e+00   1.6353862880946313e-02   2.7815902142920151e-02   3.2095158146274193e-02   1.3676606137664351e+01   7.3011911509610328e-01   1.6116301529912391e-02   6.4110323870363761e-01
 9.8400000000000000e+02   2.8284271247461898e+00   1.2242362334471846e-02   2.0576971509603231e-02   2.4416378122213974e-02   1.7162842230293013e+01   5.2998948253850098e-01   1.2105050015966345e-02   4.8276938053164575e-01
 1.1640000000000000e+03   2.8284271247461898e+00   9.4166015583727614e-03   1.5512169914158640e-02   1.9429120552894485e-02   2.1547778011686528e+01   4.4771753829691158e-01   9.2955802795219866e-03   4.0178669774902831e-01
 1.4960000000000000e+03   2.8284271247461898e+00   7.1123520483283298e-03   1.1373277389442908e-02   1.6914211752937874e-02   2.7088278121907166e+01   3.3004843048350679e-01   7.0958509215186538e-03   3.0505878605917197e-01
 1.8760000000000000e+03   2.8284271247461898e+00   5.7607823572025400e-03   7.6270126768240801e-03   2.4725693117417805e-02   3.0943458419183514e+01   2.3834334771103630e-01   5.7140486631499510e-03   2.3463490533770071e-01
 2.5800000000000000e+03   2.8284271247461898e+00   4.5889384917708730e-03   5.7057315690398408e-03   2.1099870504578337e-02   3.8883355456326925e+01   1.8008668938595004e-01   4.5566087123218024e-03   1.8284331840350998e-01
 3.3840000000000000e+03   2.8284271247461898e+00   3.3709652737334839e-03   4.2111021032293873e-03   1.4129500727340299e-02   4.8898107455530251e+01   1.4457607015639004e-01   3.3470197215225428e-03   1.4023347833030375e-01
 4.2640000000000000e+03   2.8284271247461898e+00   2.5529323889510458e-03   3.4342102170575005e-03   1.0174610761402735e-02   6.1506778123400203e+01   1.1215386829354286e-01   2.5350134702342153e-03   1.0732515815180207e-01
 5.5560000000000000e+03   2.8284271247461898e+00   1.9848485669283211e-03   2.6753057437828450e-03   7.5666403054664919e-03   7.7392985101463466e+01   9.1683955024525990e-02   1.9728698932553468e-03   8.5788628409337042e-02
 7.6720000000000000e+03   2.8284271247461898e+00   1.5667679231476939e-03   2.0474487495231539e-03   6.0314907962526415e-03   9.7395687457844161e+01   7.2560368831222466e-02   1.5632363294482143e-03   6.8470173475054366e-02
 1.0032000000000000e+04   2.8284271247461898e+00   1.3138536077785857e-03   1.4725312544145099e-03   5.3919841617194406e-03   1.1388598698302482e+02   5.5470756459364792e-02   1.3121604901868977e-03   5.5089185939650780e-02
 1.3152000000000000e+04   5.6568542494923797e+00   1.0744934959562302e-03   1.2567885604763385e-03   4.4790729784420650e-03   1.4335810161010835e+02   4.3749528192853104e-02   1.0728328962212874e-03   4.4395454272920645e-02
 1.7488000000000000e+04   5.6568542494923797e+00   8.4913383676651910e-04   8.3595275055919059e-04   3.9029609222295089e-03   1.8049678179283114e+02   3.5575135404970912e-02   8.4770264592992639e-04   3.5562616328196968e-02
 2.3076000000000000e+04   5.6568542494923797e+00   7.0174317941595898e-04   7.8899872575166998e-04   3.3057308848605583e-03   2.2728500844027994e+02   2.8602905545694227e-02   7.0001771112770950e-04   2.8964042132789452e-02
 3.0916000000000000e+04   5.6568542494923797e+00   5.8996462407601147e-04   7.7087608093935665e-04   2.5748078099220345e-03   2.8622679153540759e+02   2.3002549369079781e-02   5.8835536822754442e-04   2.3937320760205182e-02
 4.1144000000000000e+04   5.6568542494923797e+00   4.8717749980548009e-04   6.2825088002485237e-04   2.0007848363648335e-03   3.6048958408805532e+02   1.8727300584875942e-02   4.8617223913454750e-04   1.9701974260312286e-02
 5.2896000000000000e+04   5.6568542494923797e+00   4.0851512464434614e-04   5.4398191132282571e-04   1.6432019575123519e-03   4.5403223223648672e+02   1.5417956078648619e-02   4.0830119897533845e-04   1.6427363205011546e-02
 6.7744000000000000e+04   5.6568542494923797e+00   3.1344540831179657e-04   3.4770429149585507e-04   1.3704279259581923e-03   5.7189899252267901e+02   1.3429570153391780e-02   3.1340336738496964e-04   1.3322722154337578e-02
 8.2672000000000000e+04   5.6568542494923797e+00   2.3207737248936503e-04   2.1116635695006097e-04   1.0913851553763791e-03   7.2049938147147338e+02   1.1264327285995572e-02   2.3202839723720082e-04   1.0488513137457941e-02


==> convhist_ex1_bfs_adap_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_bfs_adap_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   1.6934235767108810e-01   1.9312631218369644e-01   3.5713770368869679e-01   3.9527784532394570e+00   1.9135474927954710e+00   1.5315624818922391e-01   5.2198937429982450e-01
 7.2000000000000000e+01   7.0710678118654746e-01   1.4298137544926248e-01   1.4970196217605511e-01   4.3415842953612838e-01   4.6311386265261723e+00   1.1851747068872003e+00   1.3949847254079839e-01   4.9718675020997216e-01
 8.4000000000000000e+01   1.4142135623730949e+00   1.3434906015085404e-01   1.4224559376205373e-01   5.0595502018646965e-01   5.2731138795242831e+00   8.8475308079586346e-01   1.2780328736070856e-01   4.3694833881300482e-01
 1.7600000000000000e+02   1.4142135623730949e+00   1.2802556816655164e-01   1.4144433139338625e-01   4.8729383987193842e-01   5.2494399955006976e+00   7.1406327980017092e-01   1.2780855745275954e-01   4.4005852674856150e-01
 2.3200000000000000e+02   1.4142135623730949e+00   1.2858888279034866e-01   1.4381863016520474e-01   4.7769426392880804e-01   5.2464217486072942e+00   5.9410399383964940e-01   1.2707910867818550e-01   4.3826483838197428e-01
 3.0000000000000000e+02   2.8284271247461898e+00   9.5195839662666801e-02   1.2343521851326764e-01   2.6170138772658080e-01   6.2086404131821782e+00   4.6210860682486032e-01   9.5169003517138639e-02   3.5229315798916666e-01
 3.8400000000000000e+02   2.8284271247461898e+00   7.5153181619045592e-02   1.0636067656055455e-01   1.7977597253974853e-01   7.7253299460410352e+00   3.6427677301914574e-01   7.4818119114580139e-02   2.7839550483139136e-01
 5.9200000000000000e+02   2.8284271247461898e+00   5.5586181216704195e-02   7.6907899576815722e-02   1.4363073922364694e-01   9.7202143907169223e+00   2.8625683578510353e-01   5.5253694828964584e-02   2.1983511930931701e-01
 9.2000000000000000e+02   2.8284271247461898e+00   4.3264097394539930e-02   6.4448153415211470e-02   9.1738758251924207e-02   1.2207049391314101e+01   2.1766639002344845e-01   4.3041292306141454e-02   1.6989743705746027e-01
 1.2680000000000000e+03   2.8284271247461898e+00   3.1936494570689783e-02   4.2890473286067342e-02   8.5683058218305033e-02   1.5373717346595683e+01   1.7348694577735660e-01   3.1832025668435376e-02   1.3664661041846454e-01
 1.6280000000000000e+03   2.8284271247461898e+00   2.4359021764974148e-02   3.2984867366599474e-02   6.3828262880187378e-02   1.9353457674543627e+01   1.2938886904253083e-01   2.4295527721721139e-02   1.0282068630837908e-01
 2.1040000000000000e+03   2.8284271247461898e+00   2.0599028082223497e-02   2.6504780485329140e-02   6.1515484327657834e-02   2.2628270136177402e+01   1.0282351299295424e-01   2.0557478069787499e-02   8.4246922846394831e-02
 2.8520000000000000e+03   2.8284271247461898e+00   1.6269652444661553e-02   2.0469217278977207e-02   5.6751014894795136e-02   2.8483619225337414e+01   8.3573974614945840e-02   1.6196109178327922e-02   6.7586326688108045e-02
 3.8520000000000000e+03   2.8284271247461898e+00   1.2252051310738659e-02   1.4591754022401751e-02   5.2003466900610855e-02   3.5865146853761196e+01   6.6841423516617149e-02   1.2173825153272672e-02   5.2620814586796461e-02
 5.2800000000000000e+03   2.8284271247461898e+00   9.7099133557597417e-03   1.2646178475394575e-02   3.5145048191869852e-02   4.5146519401729655e+01   5.1742633837143358e-02   9.6704748505134219e-03   4.1175270240656162e-02
 7.0600000000000000e+03   2.8284271247461898e+00   7.9624529147483691e-03   9.6278266583419772e-03   3.2756815495734497e-02   5.6843810242856428e+01   4.1120506080737688e-02   7.9166975416001817e-03   3.3314880136186623e-02
 9.2120000000000000e+03   5.6568542494923797e+00   6.2171336383574083e-03   7.0488593286691294e-03   2.7041260712492028e-02   7.1582122390237529e+01   3.3284923859672008e-02   6.2137550396645647e-03   2.6749857467531196e-02
 1.2144000000000000e+04   5.6568542494923797e+00   5.0310206050117046e-03   5.4720213003815717e-03   2.1885657602877747e-02   9.0156177457276058e+01   2.6777569918080505e-02   5.0275897453379570e-03   2.1606127817462042e-02
 1.6052000000000000e+04   5.6568542494923797e+00   4.1459825047381882e-03   4.0823272232674472e-03   1.8600307123697913e-02   9.0189723448578121e+01   2.1398706574462346e-02   4.1410749677729146e-03   1.7507771872752612e-02
 2.1476000000000000e+04   5.6568542494923797e+00   3.3487197821173709e-03   3.6940918587260699e-03   1.4167635443234969e-02   1.1357873781193895e+02   1.7317326850182078e-02   3.3454214913674501e-03   1.4165365565743295e-02
 2.8208000000000000e+04   5.6568542494923797e+00   2.5878451668442937e-03   2.7480422548303305e-03   1.0984402823886463e-02   1.4306108859471584e+02   1.4262403687884069e-02   2.5854154371494076e-03   1.1361158209483881e-02
 3.7232000000000000e+04   5.6568542494923797e+00   2.0883412074455820e-03   1.8570714552310599e-03   9.6999388702930737e-03   1.8020185677803647e+02   1.1408267104244679e-02   2.0852654992904235e-03   9.1245125793316846e-03
 4.8864000000000000e+04   5.6568542494923797e+00   1.7102157325568079e-03   1.4411264754624819e-03   8.4614673891297548e-03   2.2699973057587508e+02   9.2041401352568816e-03   1.7098352012303428e-03   7.4125959661212352e-03
 6.4356000000000000e+04   5.6568542494923797e+00   1.4377913805504461e-03   1.1950336066598817e-03   7.1723436444670217e-03   2.8595939445228498e+02   7.5040048691672363e-03   1.4374955989897320e-03   6.1306549501120777e-03
 8.3948000000000000e+04   5.6568542494923797e+00   1.2306068583703409e-03   1.0345654757178610e-03   6.1032642638670183e-03   2.8599763428304590e+02   6.0858743123163150e-03   1.2305714436312723e-03   5.0975492382688585e-03
 1.1246400000000000e+05   1.1313708498984759e+01   1.0893187921697245e-03   1.0738104383447901e-03   4.7779981150132822e-03   3.6027424998305855e+02   4.9760327290178175e-03   1.0891603310766869e-03   4.3377249573383235e-03


==> convhist_ex1_bfs_unif_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_bfs_unif_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   1.6934235767108810e-01   1.9312631218369644e-01   3.5713770368869679e-01   3.9527784532394570e+00   1.9135474927954710e+00   1.5315624818922391e-01   5.2198937429982450e-01
 8.4000000000000000e+01   1.4142135623730949e+00   1.3434906015085404e-01   1.4224559376205373e-01   5.0595502018646965e-01   5.2731138795242831e+00   8.8475308079586346e-01   1.2780328736070856e-01   4.3694833881300482e-01
 2.6000000000000000e+02   2.8284271247461898e+00   9.5215182792388026e-02   1.2315237850465731e-01   2.6174263484121912e-01   6.2081383757822222e+00   4.7357315622502782e-01   9.5196919665073487e-02   3.5231544491058858e-01
 9.0000000000000000e+02   5.6568542494923797e+00   7.3352719526228766e-02   9.7498050090658706e-02   2.3769842292648777e-01   7.8148283916801846e+00   2.8167888355967990e-01   7.2742346797129542e-02   2.6081617574806520e-01
 3.3320000000000000e+03   1.1313708498984759e+01   5.2180786765626833e-02   7.9857638681430546e-02   1.0777313300463140e-01   9.7333651880216454e+00   2.0031978195085351e-01   5.2162890470857981e-02   1.9135815474518250e-01
 1.2804000000000000e+04   2.2627416997969519e+01   3.7585321280331097e-02   5.9873293878994899e-02   7.6092266824818997e-02   1.2264770126886773e+01   1.4337107739239685e-01   3.7460243746881727e-02   1.3830662185912757e-01
 5.0180000000000000e+04   4.5254833995939038e+01   2.7305468844813750e-02   4.4942623356481644e-02   5.4379143548327714e-02   1.5431987255380678e+01   1.0156910037443517e-01   2.7304348255427859e-02   9.9989310992814079e-02
 1.9866000000000000e+05   9.0509667991878075e+01   1.9857436397177991e-02   3.3149965766975147e-02   3.9364760889608524e-02   1.9425283402110114e+01   7.2758753800960585e-02   1.9830381078436592e-02   7.2313458584101792e-02


==> convhist_ex1_dG_adap_k_0_alpha_1_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_adap_k_0_alpha_1_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   2.4335018249473819e-01   1.3882336237890369e-01   3.5541318152939810e-01   2.3455267187198231e-01   1.4945180132120836e-01
 1.1400000000000000e+02   1.0000000000000000e+00   1.7898680637699577e-01   1.8019156766939917e-01   3.3805561048600069e-01   2.0170562407607728e-01   1.4163342814786173e-01
 2.0400000000000000e+02   1.4142135623730949e+00   1.6893770615559311e-01   1.7888698046931747e-01   3.2778076076270102e-01   1.9015867486172724e-01   1.3962006914919411e-01
 5.7000000000000000e+02   1.4142135623730949e+00   1.4379341290249037e-01   1.7065785518078377e-01   2.9839121302736860e-01   1.7946797133912937e-01   1.3359552193501489e-01
 8.4600000000000000e+02   2.0000000000000000e+00   1.2797586609926770e-01   1.5801548474369312e-01   2.8284124471787792e-01   1.6228630814698095e-01   1.2501802320289226e-01
 1.6920000000000000e+03   2.8284271247461898e+00   1.1344194407658229e-01   1.3787348801061602e-01   2.7472950374279903e-01   1.4728330921879840e-01   1.1248879336891371e-01
 2.8800000000000000e+03   2.8284271247461898e+00   9.9175871303020607e-02   1.2051755974781546e-01   2.5288096722568643e-01   1.2939552208910426e-01   9.8904899594029774e-02
 5.4420000000000000e+03   2.8284271247461898e+00   8.1594017817032835e-02   1.0268111574179190e-01   2.0655054297638636e-01   1.1009487826334097e-01   8.1510387218351243e-02
 1.1550000000000000e+04   4.0000000000000000e+00   6.5212133612917653e-02   9.2425138081981703e-02   1.4168951326425161e-01   9.2424832216749381e-02   6.5187507803152203e-02
 2.2068000000000000e+04   5.6568542494923797e+00   5.4596415505767396e-02   7.8063430504528991e-02   1.1956888347479103e-01   7.7315339053342785e-02   5.4588770585756521e-02
 4.0764000000000000e+04   8.0000000000000000e+00   4.4469098917977568e-02   6.8659513870688388e-02   8.8971777868650570e-02   6.4490957679064514e-02   4.4466715747551080e-02
 7.8684000000000000e+04   8.0000000000000000e+00   3.6939776364382781e-02   5.7888057576851198e-02   7.3728882755222033e-02   5.3803396679117765e-02   3.6939083671662945e-02
 1.4196600000000000e+05   1.1313708498984759e+01   3.0074317946660521e-02   4.7883679552716885e-02   5.9001804488789986e-02   4.4801141416746959e-02   3.0073256639957389e-02
 2.7051600000000000e+05   1.1313708498984759e+01   2.4784861445265680e-02   4.0727715457357004e-02   4.7790668839143166e-02   3.7111531803252898e-02   2.4783652403787628e-02
 4.7666400000000000e+05   1.6000000000000000e+01   2.0528462128398095e-02   3.3658415506109741e-02   3.9918455404307239e-02   3.0980908500435805e-02   2.0528323833086656e-02


==> convhist_ex1_dG_adap_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_adap_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   2.2168268487039178e-01   4.8219364005752025e-02   2.3768635413879638e-01   2.3486150000809536e-01   4.0778247140394359e-02
 2.0000000000000000e+02   1.0000000000000000e+00   9.5594166418685012e-02   6.6302381376895370e-02   1.7869283622225535e-01   1.8922901184241844e-01   4.8764836885525305e-02
 3.4000000000000000e+02   1.4142135623730949e+00   8.3984883677509933e-02   7.2401293835109570e-02   1.2827288800503989e-01   1.8230513324669576e-01   4.8545188685307383e-02
 7.3000000000000000e+02   1.4142135623730949e+00   5.8586281140838629e-02   7.5165159009064411e-02   1.0792657902373042e-01   1.5281915155158499e-01   4.7776438379671882e-02
 1.3000000000000000e+03   2.0000000000000000e+00   5.2166468116744080e-02   7.3678255509404295e-02   1.1291060472119413e-01   1.2918089697445564e-01   4.7804590414421165e-02
 1.7600000000000000e+03   2.0000000000000000e+00   4.1514826837126456e-02   6.5121157688360770e-02   8.3219649111071048e-02   1.1251679950145513e-01   4.0151783145609479e-02
 2.3400000000000000e+03   2.8284271247461898e+00   3.2288487619880457e-02   5.3893639300215290e-02   6.2869478094156980e-02   8.3908822492984828e-02   3.1846231457975174e-02
 3.5300000000000000e+03   2.8284271247461898e+00   2.5884821002724490e-02   4.3687449140515408e-02   5.0294654582956615e-02   6.4787985973683959e-02   2.5532995530011687e-02
 4.9000000000000000e+03   2.8284271247461898e+00   2.0078839959647654e-02   3.3980736352438860e-02   3.8813876365553959e-02   5.5879462202668095e-02   1.9792767122050692e-02
 6.7700000000000000e+03   2.8284271247461898e+00   1.5614828378162970e-02   2.6440765327199536e-02   3.0353900319397539e-02   4.5928492310368024e-02   1.5422973131168265e-02
 1.1120000000000000e+04   2.8284271247461898e+00   1.1691925842214235e-02   2.0053040973278723e-02   2.2805167872716154e-02   3.0874322965615528e-02   1.1651501152459588e-02
 1.6030000000000000e+04   2.8284271247461898e+00   8.8578432115768990e-03   1.5167293692727105e-02   1.7365832505707151e-02   2.5228535271276251e-02   8.8261153331025948e-03
 2.4280000000000000e+04   2.8284271247461898e+00   6.5870368619534991e-03   1.1240034435747127e-02   1.2953567644345708e-02   1.9983075943660791e-02   6.5629963085452273e-03
 3.8020000000000000e+04   4.0000000000000000e+00   4.9112396120891376e-03   8.1666450854489675e-03   1.0881306920442715e-02   1.4727721896704677e-02   4.9102868140007546e-03
 5.5760000000000000e+04   5.6568542494923797e+00   3.7595458389497738e-03   6.4725060739434384e-03   7.3722130595014730e-03   1.1173942077877553e-02   3.7570815420251615e-03
 8.1520000000000000e+04   5.6568542494923797e+00   2.7856438242919671e-03   4.7868278922923923e-03   5.4608788679069709e-03   8.6016574278979501e-03   2.7841994765657099e-03
 1.3065000000000000e+05   5.6568542494923797e+00   2.1096625872058781e-03   3.5846802823281793e-03   4.1699765918718759e-03   6.6347204730067711e-03   2.1092159109362962e-03


==> convhist_ex1_dG_adap_k_2_alpha_100_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_adap_k_2_alpha_100_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   1.7242123423308037e-01   2.4746443233167822e-02   1.5648119280694928e-01   2.6441044524957974e-01   9.2743040910485686e-03
 2.8500000000000000e+02   1.0000000000000000e+00   8.1625593532559410e-02   2.2128735571975439e-02   8.2070063861016354e-02   2.4001750412669909e-01   1.1947543195860737e-02
 5.7000000000000000e+02   1.4142135623730949e+00   6.0695239200588620e-02   2.7101250302329280e-02   7.6427426002458096e-02   2.4639072848595331e-01   1.4548032606033275e-02
 1.0500000000000000e+03   1.4142135623730949e+00   3.3666364697435627e-02   3.3864440276899159e-02   6.9409129347167670e-02   2.2288719169476204e-01   1.7314075390720572e-02
 1.9350000000000000e+03   1.4142135623730949e+00   3.0635841251282658e-02   3.8609638828828348e-02   5.0651293778233873e-02   1.7958051551568036e-01   1.9061447667118561e-02
 2.8200000000000000e+03   2.0000000000000000e+00   2.4044095928936193e-02   3.1942426619098227e-02   5.2772941727566851e-02   1.4897934787797676e-01   1.6668450562240603e-02
 3.4950000000000000e+03   2.8284271247461898e+00   2.1005874527697255e-02   2.9020884702112584e-02   3.2766499519474072e-02   1.0253954476973901e-01   1.5035713229630104e-02
 5.2350000000000000e+03   2.8284271247461898e+00   1.4283791838082538e-02   2.1133059849781109e-02   2.7405197106938374e-02   7.5784318113039192e-02   1.1402229007620073e-02
 6.3000000000000000e+03   2.8284271247461898e+00   1.0788438067247330e-02   1.6394861166710413e-02   1.8227233312706363e-02   5.1998191196620004e-02   8.9392734001692339e-03
 7.7100000000000000e+03   2.8284271247461898e+00   8.0772166703344528e-03   1.2581618080003272e-02   1.3825731522237716e-02   4.1298480941868033e-02   6.9426341706774648e-03
 8.8350000000000000e+03   2.8284271247461898e+00   5.6944704162901205e-03   9.0788587322674728e-03   1.0006142094105353e-02   3.1743434983062230e-02   5.0640487391507014e-03
 1.0095000000000000e+04   2.8284271247461898e+00   3.9430186975878412e-03   6.4268690232660852e-03   7.1757067768625686e-03   2.3229068148183922e-02   3.6202997273879494e-03
 1.2210000000000000e+04   2.8284271247461898e+00   2.8294762275472563e-03   4.6673706250182937e-03   5.2348156680619169e-03   1.8661570453883832e-02   2.6433123706928164e-03
 1.8840000000000000e+04   2.8284271247461898e+00   2.0137732186480406e-03   3.3660331737540828e-03   3.8022053890028897e-03   1.3438846061570238e-02   1.9179125061965646e-03
 2.5920000000000000e+04   2.8284271247461898e+00   1.4600900671990491e-03   2.4530651903067165e-03   2.7836058828770711e-03   1.0476335241715616e-02   1.4076261945617946e-03
 3.3225000000000000e+04   2.8284271247461898e+00   1.0491162113175356e-03   1.7542882227571316e-03   2.1821374185907690e-03   7.6877178444850446e-03   1.0407004643912983e-03
 4.0350000000000000e+04   2.8284271247461898e+00   7.5411029759745102e-04   1.1882766928998901e-03   2.7588466860468848e-03   6.0460968038377593e-03   7.5301006319172402e-04
 5.3130000000000000e+04   2.8284271247461898e+00   5.5388419532771639e-04   7.5385085126082987e-04   2.4026230735953880e-03   4.3425828124755523e-03   5.5253443125765375e-04
 7.1505000000000000e+04   2.8284271247461898e+00   3.9702185375147068e-04   5.7468265176593828e-04   1.1059870029934678e-03   3.0388783602235056e-03   3.9645887781936882e-04
 9.2205000000000000e+04   2.8284271247461898e+00   2.9189036149867718e-04   3.0067123417455173e-04   1.0781722993388103e-03   2.0264893694881261e-03   2.9189093857646476e-04


==> convhist_ex1_dG_adap_k_3_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_adap_k_3_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   1.4440592317630141e-01   1.9019348378713396e-02   1.2209289744903090e-01   2.6776279955597732e-01   1.7296148569120897e-03
 3.7800000000000000e+02   1.0000000000000000e+00   6.7960140224335719e-02   1.1346388576664668e-02   7.2593583067268416e-02   2.8306386474343598e-01   2.4082414876616209e-03
 1.0080000000000000e+03   1.0000000000000000e+00   3.5286174926479730e-02   1.7872614248061691e-02   6.2192179301492255e-02   3.1036058834146729e-01   4.0889133134494153e-03
 1.7010000000000000e+03   1.0000000000000000e+00   3.2261506307896537e-02   2.5132172991483653e-02   6.5182472850056586e-02   3.2343342201728709e-01   5.2274704230495560e-03
 2.3940000000000000e+03   1.4142135623730949e+00   3.5466996525374828e-02   2.8915715188568954e-02   6.3954192655842790e-02   2.8769512880340492e-01   6.9540415298619393e-03
 3.8010000000000000e+03   2.0000000000000000e+00   2.9438582124397927e-02   2.5877344699368535e-02   4.6932105286877066e-02   2.0198475225444978e-01   7.6217805296992574e-03
 5.2500000000000000e+03   2.8284271247461898e+00   2.0554436606834203e-02   1.8718854639749809e-02   3.6552365568970520e-02   1.7444432573331148e-01   6.0830465827092662e-03
 6.4260000000000000e+03   2.8284271247461898e+00   1.5257907972376417e-02   1.5070723655686246e-02   2.2763418586975403e-02   1.1064412094828770e-01   5.6300041813383888e-03
 8.9040000000000000e+03   2.8284271247461898e+00   9.4746142038660275e-03   1.0126479582357262e-02   1.4805570843631415e-02   8.0390152767276971e-02   4.2110132143258995e-03
 1.0248000000000000e+04   2.8284271247461898e+00   6.3709983331639020e-03   7.3893943420661242e-03   8.9469608248154142e-03   5.0254809885177713e-02   3.3468020156493489e-03
 1.1928000000000000e+04   2.8284271247461898e+00   3.9975313652201305e-03   4.9596040517763578e-03   6.0202029792977051e-03   4.1145895121910137e-02   2.3817939684018926e-03
 1.2978000000000000e+04   2.8284271247461898e+00   2.5727202467575871e-03   3.4135659541379595e-03   3.9731281759499059e-03   3.0043631019615148e-02   1.7210787927645151e-03
 1.4196000000000000e+04   2.8284271247461898e+00   1.7353297577814009e-03   2.4457046674822452e-03   2.6684908474072996e-03   2.0096230660602215e-02   1.2810720581345771e-03
 1.5477000000000000e+04   2.8284271247461898e+00   1.1490406267867792e-03   1.6965651838688552e-03   1.8502278861963870e-03   1.5120760277828419e-02   9.1235671567186402e-04
 1.7241000000000000e+04   2.8284271247461898e+00   7.6082473470123757e-04   1.1729149494795069e-03   1.3004099983203316e-03   1.0058104156305555e-02   6.4489846395487038e-04
 2.1504000000000000e+04   2.8284271247461898e+00   5.1271574974731671e-04   8.0842722104437510e-04   9.0816466455439452e-04   8.5436724257713040e-03   4.5042375216664384e-04
 2.8665000000000000e+04   2.8284271247461898e+00   3.5915196536689953e-04   5.7680869880207214e-04   6.4816456237717609e-04   6.5649657375305486e-03   3.2528663742188463e-04
 3.6645000000000000e+04   2.8284271247461898e+00   2.5386705947216814e-04   4.1295513659120000e-04   4.7832621388847616e-04   4.8359651685633562e-03   2.3575387870299527e-04
 4.3029000000000000e+04   2.8284271247461898e+00   1.7439101055533035e-04   2.8099558443460588e-04   4.9831805230842212e-04   3.4250691278632527e-03   1.6601247035741062e-04
 5.2017000000000000e+04   2.8284271247461898e+00   1.1994021592066050e-04   1.7247834481905194e-04   3.8423515889248285e-04   2.2590541675140833e-03   1.1912067730374908e-04


==> convhist_ex1_dG_unif_k_0_alpha_1_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_unif_k_0_alpha_1_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   2.4335018249473819e-01   1.3882336237890369e-01   3.5541318152939810e-01   2.3455267187198231e-01   1.4945180132120836e-01
 1.4400000000000000e+02   1.4142135623730949e+00   1.8395146036976348e-01   1.9056822657896444e-01   3.6149900800211981e-01   2.0334281660850700e-01   1.5094686008328115e-01
 5.7600000000000000e+02   2.8284271247461898e+00   1.4751572197012297e-01   1.7747789671923261e-01   3.0738216083822839e-01   1.7666067799744103e-01   1.3757653176335224e-01
 2.3040000000000000e+03   5.6568542494923797e+00   1.2419246792887458e-01   1.5429026417326458e-01   2.8006464365539524e-01   1.4999478672656585e-01   1.2131700340305260e-01
 9.2160000000000000e+03   1.1313708498984759e+01   1.0263054891643297e-01   1.3667111461749942e-01   2.2688750375444314e-01   1.2503349795913962e-01   1.0180016873604072e-01
 3.6864000000000000e+04   2.2627416997969519e+01   8.2972297188769889e-02   1.2486802001313486e-01   1.6741968184059747e-01   1.0222678323631745e-01   8.2733353474344407e-02
 1.4745600000000000e+05   4.5254833995939038e+01   6.7152225655996309e-02   1.0503283997119757e-01   1.3351386308148688e-01   8.2592595301869381e-02   6.7083170765416741e-02


==> convhist_ex1_dG_unif_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_unif_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   2.2168268487039178e-01   4.8219364005752025e-02   2.3768635413879638e-01   2.3486150000809536e-01   4.0778247140394359e-02
 2.4000000000000000e+02   1.4142135623730949e+00   1.0550342192256244e-01   7.4711498540531857e-02   1.6529973156626196e-01   1.9468643588244477e-01   5.3656422723754572e-02
 9.6000000000000000e+02   2.8284271247461898e+00   7.0629573506697726e-02   8.6385013076521980e-02   1.2603664663477454e-01   1.5614610182343472e-01   5.5069335330331967e-02
 3.8400000000000000e+03   5.6568542494923797e+00   5.0870979319826898e-02   7.4836239968680066e-02   9.9553275061859361e-02   1.2305543449947266e-01   4.6449763279635424e-02
 1.5360000000000000e+04   1.1313708498984759e+01   3.9555469300045991e-02   6.2739906180950503e-02   7.9592366692085859e-02   9.4709783916571227e-02   3.8386955592838994e-02
 6.1440000000000000e+04   2.2627416997969519e+01   3.1068663107453546e-02   5.1486003716404861e-02   6.1585650095872461e-02   6.8758790763649408e-02   3.0776587373839908e-02
 2.4576000000000000e+05   4.5254833995939038e+01   2.3742006073378907e-02   3.9960729039408088e-02   4.7158505029612365e-02   5.1138644503336009e-02   2.3669818525412119e-02


==> convhist_ex1_dG_unif_k_2_alpha_100_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_unif_k_2_alpha_100_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   1.7242123423308037e-01   2.4746443233167822e-02   1.5648119280694928e-01   2.6441044524957974e-01   9.2743040910485686e-03
 3.6000000000000000e+02   1.4142135623730949e+00   8.7511864886895926e-02   2.5342190675151765e-02   1.0435164211276986e-01   2.6827233226841529e-01   1.4655357931353074e-02
 1.4400000000000000e+03   2.8284271247461898e+00   4.5628887421957309e-02   3.2857994353368183e-02   8.6202993710563267e-02   2.6307542758040631e-01   1.7470995718090191e-02
 5.7600000000000000e+03   5.6568542494923797e+00   3.1292790951378269e-02   4.1920219102249849e-02   5.8844912408583375e-02   1.9933770662522191e-01   2.1035896617814649e-02
 2.3040000000000000e+04   1.1313708498984759e+01   2.7366688628255531e-02   3.8503150878344716e-02   4.6562143002213167e-02   1.4563948370810229e-01   1.9750200998931107e-02
 9.2160000000000000e+04   2.2627416997969519e+01   2.0377985072319027e-02   3.0009357067611184e-02   3.6326827161151279e-02   1.0866302544937742e-01   1.5896167717143223e-02
 3.6864000000000000e+05   4.5254833995939038e+01   1.4790677540241659e-02   2.2679364203970848e-02   2.7385190754556924e-02   7.6687220964376038e-02   1.2301633493540584e-02


==> convhist_ex1_dG_unif_k_3_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex1_dG_unif_k_3_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   1.4440592317630141e-01   1.9019348378713396e-02   1.2209289744903090e-01   2.6776279955597732e-01   1.7296148569120897e-03
 5.0400000000000000e+02   1.4142135623730949e+00   8.4306844678455686e-02   1.1395930732416099e-02   9.6171982759687413e-02   3.1436593853042355e-01   2.6442698911436778e-03
 2.0160000000000000e+03   2.8284271247461898e+00   4.3799087430916019e-02   2.1009999453348648e-02   7.4839754653532639e-02   3.4593557027865857e-01   4.5397311051587506e-03
 8.0640000000000000e+03   5.6568542494923797e+00   3.2132384215213861e-02   2.7878079662613454e-02   6.8080215004173855e-02   3.2705747917692157e-01   6.7834270550248994e-03
 3.2256000000000000e+04   1.1313708498984759e+01   3.0688082415460061e-02   2.7553373268330506e-02   6.4233953246085482e-02   3.0004587257214876e-01   7.2883106994811857e-03
 1.2902400000000000e+05   2.2627416997969519e+01   2.6130539198234770e-02   2.5073581054430343e-02   4.7150614748923306e-02   2.0768131723772096e-01   8.0020216323589983e-03


==> convhist_ex2_bfs_adap_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_bfs_adap_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   2.1958785822064703e-02   1.9637242466323802e-02   6.8566101627612633e-02   2.1378600294270733e-01   3.1153040574700863e-02   1.3413273929556371e-02   4.5237846295324229e-02
 6.8000000000000000e+01   7.0710678118654746e-01   2.2697161210022018e-02   2.0158635209364638e-02   7.5513403327505627e-02   2.5751380896804055e-01   2.5097201575280451e-02   1.2635989445920039e-02   4.2844245847283073e-02
 8.4000000000000000e+01   1.4142135623730949e+00   2.3508790519683513e-02   2.0988442287610969e-02   7.0097821805341839e-02   2.4193827546321489e-01   2.0592208046325538e-02   1.1686792400006753e-02   3.9729173542406092e-02
 1.7200000000000000e+02   1.4142135623730949e+00   2.3043092426208847e-02   2.0456843817081967e-02   6.8699474675813207e-02   2.4136180216453515e-01   1.8255405116191101e-02   1.1533732053414078e-02   3.9166081268643037e-02
 2.4400000000000000e+02   1.4142135623730949e+00   2.1333806546049241e-02   1.8093935051914287e-02   6.6046725697240349e-02   2.6136795095481558e-01   1.4388264371348325e-02   9.1275548594080096e-03   3.4203503860147276e-02
 3.6800000000000000e+02   2.8284271247461898e+00   1.9811553387286792e-02   1.6427634312483962e-02   5.8877238824563805e-02   2.2606317947858892e-01   1.1396629509340155e-02   7.0921396621350758e-03   2.7959007727139901e-02
 6.0000000000000000e+02   2.8284271247461898e+00   1.8885641071200773e-02   1.5145653612258073e-02   6.3905813286193131e-02   2.7179290596532879e-01   8.6846739094349201e-03   5.4692955420237721e-03   2.1525807293030975e-02
 9.0800000000000000e+02   2.8284271247461898e+00   1.9343421272967200e-02   1.5688270971278413e-02   6.4658747716371937e-02   2.8619714327368345e-01   7.5947361833191545e-03   4.9743423990117634e-03   1.9183146512470082e-02
 1.2920000000000000e+03   2.8284271247461898e+00   1.9293210886599303e-02   1.5686241142225114e-02   6.2447829294587524e-02   2.9044954516607263e-01   6.2576597662637925e-03   4.1715561347836824e-03   1.5962493548514336e-02
 1.6720000000000000e+03   2.8284271247461898e+00   1.9937478561748271e-02   1.6369872791832191e-02   6.2336774374848899e-02   2.9339498698138539e-01   5.0967725240336544e-03   3.3628249713614760e-03   1.3102204228235831e-02
 2.1320000000000000e+03   2.8284271247461898e+00   2.0688475110345002e-02   1.7378350189465132e-02   6.3207897186688455e-02   3.0200197394820960e-01   4.1219947473019698e-03   2.6845574895164562e-03   1.0593929605932523e-02
 2.8680000000000000e+03   2.8284271247461898e+00   2.0930716924765357e-02   1.7687759169526130e-02   6.2922109500905862e-02   3.1226923059752687e-01   3.5061117231522179e-03   2.3058340613809855e-03   9.0444930018542362e-03
 4.0760000000000000e+03   2.8284271247461898e+00   2.1011980774892587e-02   1.7882975817273487e-02   6.3425483922839948e-02   3.2412049038710655e-01   2.9103041932208927e-03   1.8883913996502960e-03   7.5571742737388630e-03
 5.6000000000000000e+03   2.8284271247461898e+00   2.0963391161606046e-02   1.7901296601555563e-02   6.2824711995350641e-02   3.3379383236412907e-01   2.4388818750294078e-03   1.5805325292821515e-03   6.3455023909242342e-03
 7.4840000000000000e+03   5.6568542494923797e+00   2.1015335165626509e-02   1.7960810368613359e-02   6.2255567583150019e-02   3.4782702230777446e-01   2.0629234868795067e-03   1.3396286507247838e-03   5.3687420349030207e-03
 1.0220000000000000e+04   5.6568542494923797e+00   2.1173476025330800e-02   1.8131428554393605e-02   6.2229307390782383e-02   3.6444699999364361e-01   1.7367598694374565e-03   1.1442539183052242e-03   4.5291186535554757e-03
 1.3704000000000000e+04   5.6568542494923797e+00   2.1309840201895507e-02   1.8292238078071271e-02   6.2157985353768319e-02   3.8288421385162524e-01   1.4848178161719259e-03   9.7564505314100161e-04   3.8761173762007330e-03
 1.7768000000000000e+04   5.6568542494923797e+00   2.1501286895509411e-02   1.8520600298181582e-02   6.2257139293801105e-02   4.0838125549723731e-01   1.2271936806386679e-03   7.9268396291004410e-04   3.2115000167630080e-03
 2.2988000000000000e+04   5.6568542494923797e+00   2.1581039152773079e-02   1.8607107746068798e-02   6.2289475209038575e-02   4.3772604965020440e-01   1.0166232366378878e-03   6.5067922015909726e-04   2.6640837765588331e-03
 2.9676000000000000e+04   5.6568542494923797e+00   2.1582651196092997e-02   1.8617110968702839e-02   6.2188373959212624e-02   4.6685453407536537e-01   8.5367930426158585e-04   5.4865205303446967e-04   2.2364847479681756e-03
 3.8652000000000000e+04   1.1313708498984759e+01   2.1643091185629525e-02   1.8695854453315241e-02   6.2185610232838841e-02   5.0620900648017042e-01   7.0798571322325927e-04   4.4952514573564761e-04   1.8585063686679818e-03
 5.0568000000000000e+04   1.1313708498984759e+01   2.1672031318351451e-02   1.8731414185372823e-02   6.2193350411048835e-02   5.4601423778984770e-01   5.9604497545371455e-04   3.7974843180262058e-04   1.5661381374088292e-03
 6.5776000000000000e+04   1.1313708498984759e+01   2.1667424694712601e-02   1.8726817515598869e-02   6.2169058584104708e-02   5.8895944284853008e-01   5.0329056735774953e-04   3.2559099887499628e-04   1.3202142429277035e-03
 8.7292000000000000e+04   1.1313708498984759e+01   2.1685491840590047e-02   1.8746150467911917e-02   6.2194822234852731e-02   6.4068735878492955e-01   4.2569540847067397e-04   2.7574139810688641e-04   1.1167085718703578e-03
 1.1453200000000000e+05   1.1313708498984759e+01   2.1709591932626542e-02   1.8772462737875154e-02   6.2239288884123854e-02   6.9438557540166501e-01   3.6029422369668535e-04   2.3384139944117028e-04   9.4513398310713142e-04


==> convhist_ex2_bfs_unif_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_bfs_unif_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 3.2000000000000000e+01   7.0710678118654746e-01   2.1958785822064703e-02   1.9637242466323802e-02   6.8566101627612633e-02   2.1378600294270733e-01   3.1153040574700863e-02   1.3413273929556371e-02   4.5237846295324229e-02
 8.4000000000000000e+01   1.4142135623730949e+00   2.3508790519684710e-02   2.0988442287612645e-02   7.0097821805356064e-02   2.4193827546319982e-01   2.0592208046330683e-02   1.1686792400007083e-02   3.9729173542406078e-02
 2.6000000000000000e+02   2.8284271247461898e+00   2.0611067507145975e-02   1.7337316665590602e-02   6.2667049019052651e-02   2.4595882482839027e-01   1.2961641690997169e-02   8.3601375737941668e-03   3.1149120828373782e-02
 9.0000000000000000e+02   5.6568542494923797e+00   1.7792317569144449e-02   1.3994543561743842e-02   6.3067172754979972e-02   2.8965947211512622e-01   8.2853348139190972e-03   5.5353251557072906e-03   2.1107320900804763e-02
 3.3320000000000000e+03   1.1313708498984759e+01   1.8539604979942229e-02   1.4920239305360726e-02   6.2645839670654915e-02   2.9750394690727999e-01   5.8577097375301515e-03   4.1489748899361844e-03   1.5230475222101563e-02
 1.2804000000000000e+04   2.2627416997969519e+01   1.9222052335912398e-02   1.5390921948348877e-02   6.1960446624655434e-02   2.9775097166771292e-01   4.3225234833520962e-03   3.1171228738687239e-03   1.1321858381993620e-02
 5.0180000000000000e+04   4.5254833995939038e+01   1.9760322058780581e-02   1.6065403206243174e-02   6.2161910095796309e-02   3.1273591975753351e-01   3.2048879020959743e-03   2.3308000230350158e-03   8.4187428335693176e-03
 1.9866000000000000e+05   9.0509667991878075e+01   2.0237222001274518e-02   1.6697953884329174e-02   6.2232919149526784e-02   3.3331187915860927e-01   2.3825335987051914e-03   1.7443686849375009e-03   6.2679961906895792e-03


==> convhist_ex2_dG_adap_k_0_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_adap_k_0_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   2.1695840290269872e-02   2.1080012308204346e-02   5.1389118280274912e-02   2.1737297256220870e-02   6.2429123956140127e-03
 1.0200000000000000e+02   7.0710678118654746e-01   1.9927403703806208e-02   1.8080721660436484e-02   5.1838896936583202e-02   2.2063087510533028e-02   4.5016343670220534e-03
 1.8600000000000000e+02   1.4142135623730949e+00   2.0001714533153529e-02   1.7679507803325709e-02   5.3141701723612711e-02   2.0362635529932754e-02   4.2604506520705328e-03
 4.5000000000000000e+02   1.4142135623730949e+00   2.0263239632237254e-02   1.7568319743426604e-02   5.4897806749766430e-02   1.8841637393426248e-02   4.0696125448571987e-03
 9.0600000000000000e+02   2.0000000000000000e+00   2.0575396948737636e-02   1.7682530979520456e-02   5.8088286416104189e-02   1.6773872997453691e-02   3.6493918616388394e-03
 1.7580000000000000e+03   2.8284271247461898e+00   2.0691860160014775e-02   1.7700604755747376e-02   5.8744665648647887e-02   1.4108107740676017e-02   3.2805035020014718e-03
 3.5880000000000000e+03   2.8284271247461898e+00   2.0936792219733040e-02   1.7772020638356759e-02   5.9448342257381014e-02   1.1752704682515252e-02   2.8137713549408628e-03
 7.1100000000000000e+03   4.0000000000000000e+00   2.1078957295816134e-02   1.8007240450626724e-02   5.9937622862808751e-02   9.7034015435943696e-03   2.3768919775416391e-03
 1.3884000000000000e+04   5.6568542494923797e+00   2.0835489673604688e-02   1.7740709717909808e-02   5.9614741206206946e-02   7.8488316897015638e-03   1.9973979684383275e-03
 2.7084000000000000e+04   5.6568542494923797e+00   2.1018745751424484e-02   1.7964977877483565e-02   6.0130860479276044e-02   6.4321924778292534e-03   1.6167510068056722e-03
 5.1732000000000000e+04   8.0000000000000000e+00   2.1246715380806885e-02   1.8280846256777065e-02   6.0788758623292402e-02   5.2114507757997789e-03   1.3360743922579965e-03
 9.8916000000000000e+04   8.0000000000000000e+00   2.1250539288980411e-02   1.8273493692357336e-02   6.1148652785468459e-02   4.2307185323577695e-03   1.0838532277636763e-03
 1.8802200000000000e+05   8.0000000000000000e+00   2.1351157868889182e-02   1.8429803611184785e-02   6.1299785181041157e-02   3.4572975181306536e-03   8.7524046300380359e-04


==> convhist_ex2_dG_adap_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_adap_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   2.2623618300261938e-02   1.9328298785832237e-02   5.6859754742942907e-02   1.4734592859805591e-02   3.8798560540039377e-03
 1.8000000000000000e+02   1.0000000000000000e+00   2.0871050357426868e-02   1.7592293519876134e-02   5.6023485821743657e-02   1.3448867154404787e-02   2.4209384260035979e-03
 4.0000000000000000e+02   1.4142135623730949e+00   1.8958331835722295e-02   1.5870294981905012e-02   5.8974996695559986e-02   1.1080932396437902e-02   2.5723503019932552e-03
 8.0000000000000000e+02   1.4142135623730949e+00   1.8961015299356294e-02   1.5888299612397849e-02   5.9941918389000572e-02   8.5935322279899196e-03   2.6671012065811552e-03
 1.4700000000000000e+03   2.0000000000000000e+00   1.9415215191208545e-02   1.6348985584882538e-02   6.0215465686181371e-02   7.0171643488375025e-03   2.4005320606695782e-03
 2.0500000000000000e+03   2.0000000000000000e+00   1.9827107325406559e-02   1.6514091878267131e-02   6.0226770968751592e-02   6.1528119037090366e-03   2.0412774817016844e-03
 2.7700000000000000e+03   2.0000000000000000e+00   2.0476655025170647e-02   1.7300188001681777e-02   6.0912225631774369e-02   4.5847333753776228e-03   1.5975884676406916e-03
 4.5200000000000000e+03   2.8284271247461898e+00   2.0525768369459511e-02   1.7395530443168019e-02   6.1295578234280695e-02   3.8301390389015792e-03   1.2756995995388046e-03
 6.8300000000000000e+03   2.8284271247461898e+00   2.0916936766592096e-02   1.7910496787176947e-02   6.1512531312178299e-02   2.8920178801834315e-03   9.7915553652186795e-04
 1.0380000000000000e+04   2.8284271247461898e+00   2.1159090302957984e-02   1.8223786745413483e-02   6.1711272561994240e-02   2.1846508774745767e-03   7.4319788899831064e-04
 1.8060000000000000e+04   2.8284271247461898e+00   2.1315428441123378e-02   1.8391715428567948e-02   6.1795819605974189e-02   1.6346153341470074e-03   5.7206230015868624e-04
 2.6790000000000000e+04   2.8284271247461898e+00   2.1438966256555905e-02   1.8527733835772071e-02   6.1891298757497951e-02   1.2784734272992505e-03   4.3921277269056319e-04
 4.1210000000000000e+04   5.6568542494923797e+00   2.1509104767289063e-02   1.8616953191619674e-02   6.1918203538476387e-02   9.7515528327608717e-04   3.2777719221535064e-04
 6.3660000000000000e+04   5.6568542494923797e+00   2.1555080047341021e-02   1.8665745590120970e-02   6.1928373218792972e-02   7.3769107105519846e-04   2.4854853812892707e-04
 9.8050000000000000e+04   5.6568542494923797e+00   2.1579992285711707e-02   1.8692001195102920e-02   6.1954679466209750e-02   5.7034417006636049e-04   1.8715784263251151e-04
 1.5064000000000000e+05   5.6568542494923797e+00   2.1637525998992931e-02   1.8772502748658146e-02   6.1966999871518207e-02   4.5041818697022268e-04   1.4168260119372546e-04


==> convhist_ex2_dG_adap_k_2_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_adap_k_2_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   2.1110480070442979e-02   1.8202236602314362e-02   5.9398248266787461e-02   1.1191160268217754e-02   2.1545908682224593e-03
 2.8500000000000000e+02   1.0000000000000000e+00   1.9489554755835328e-02   1.6495945386388218e-02   5.9962880766980677e-02   9.0772790220017257e-03   2.1571271963226712e-03
 5.4000000000000000e+02   1.4142135623730949e+00   1.9474442468248154e-02   1.6454983073852385e-02   6.0782468587961165e-02   8.7794194447045077e-03   2.1732409685223521e-03
 1.0500000000000000e+03   1.4142135623730949e+00   1.9239610921919354e-02   1.6046738644380779e-02   6.0056291785156382e-02   6.6347037503802948e-03   2.3605018062483668e-03
 2.1000000000000000e+03   2.0000000000000000e+00   1.9573811076290640e-02   1.6251626434870194e-02   6.1136119561692188e-02   5.5919841735035053e-03   2.0272901570338687e-03
 2.8800000000000000e+03   2.8284271247461898e+00   1.9902590515327504e-02   1.6519305840864983e-02   6.1241278453930938e-02   4.4474700839727370e-03   1.7372902486666399e-03
 3.8850000000000000e+03   2.8284271247461898e+00   2.0327009308520237e-02   1.7020522879278313e-02   6.1581367997526566e-02   3.1858122475792441e-03   1.3474522882432700e-03
 5.5200000000000000e+03   2.8284271247461898e+00   2.0617002375194125e-02   1.7381914587011896e-02   6.1764456157210601e-02   2.2963514227176433e-03   1.0779083916372706e-03
 7.1100000000000000e+03   2.8284271247461898e+00   2.0886623496183161e-02   1.7737960004324586e-02   6.1827987695642433e-02   1.8167695364771337e-03   8.1979273284223965e-04
 8.6400000000000000e+03   2.8284271247461898e+00   2.1096581893844685e-02   1.8025297698797817e-02   6.1856256252451156e-02   1.4015022903860759e-03   6.1354843313276490e-04
 1.1385000000000000e+04   2.8284271247461898e+00   2.1268605748335771e-02   1.8266836354896038e-02   6.1890082588414150e-02   1.0146511776612083e-03   4.5396329095602803e-04
 1.4250000000000000e+04   2.8284271247461898e+00   2.1397611876182929e-02   1.8447324096552756e-02   6.1912768989924025e-02   7.5932985653450087e-04   3.3590465565660511e-04
 1.9185000000000000e+04   2.8284271247461898e+00   2.1497783480867946e-02   1.8593743084492478e-02   6.1981251782534399e-02   5.9015715508231722e-04   2.4555102524977828e-04
 2.6670000000000000e+04   2.8284271247461898e+00   2.1572398805317902e-02   1.8689508485865522e-02   6.2009428635276413e-02   4.6850331524105629e-04   1.8154273590017584e-04
 3.6570000000000000e+04   2.8284271247461898e+00   2.1625075964651470e-02   1.8752741988128870e-02   6.2003564935351967e-02   3.4463735004309392e-04   1.3597076857487059e-04
 4.8450000000000000e+04   2.8284271247461898e+00   2.1635484321687073e-02   1.8768839861408461e-02   6.2005275908949685e-02   2.6676892445159846e-04   1.0039647990972891e-04


==> convhist_ex2_dG_adap_k_3_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_adap_k_3_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   2.0481702305594231e-02   1.7390139054409906e-02   6.0267394434173137e-02   8.5570768436078991e-03   2.0082442126881342e-03
 3.5700000000000000e+02   7.0710678118654746e-01   1.9479506409563783e-02   1.6594729119981895e-02   5.9966029121700008e-02   7.8264356702286014e-03   2.1322430489038938e-03
 5.0400000000000000e+02   1.4142135623730949e+00   1.9527681917242891e-02   1.6326298036216848e-02   6.0480041954837548e-02   6.7986951991004024e-03   1.9958673695501731e-03
 1.4700000000000000e+03   1.4142135623730949e+00   1.9687189135407349e-02   1.6383837000627791e-02   6.1181245910005184e-02   5.4631128903479551e-03   1.9197912851525668e-03
 2.7720000000000000e+03   2.0000000000000000e+00   1.9854122206828601e-02   1.6521943626002945e-02   6.1349224874549510e-02   4.1246249513365741e-03   1.7957169032502430e-03
 3.6540000000000000e+03   2.0000000000000000e+00   2.0199605407288674e-02   1.6886109377842774e-02   6.1553767147917639e-02   3.3423258536401049e-03   1.4560729544487187e-03
 5.6280000000000000e+03   2.8284271247461898e+00   2.0549411978898150e-02   1.7286469726733155e-02   6.1725507586908666e-02   2.2359344538564925e-03   1.1369142868270985e-03
 7.6020000000000000e+03   2.8284271247461898e+00   2.0865369922672308e-02   1.7705245794900844e-02   6.1837327045592139e-02   1.7522052803931743e-03   8.3920797221287739e-04
 9.2190000000000000e+03   2.8284271247461898e+00   2.1072135401875150e-02   1.7982935813688747e-02   6.1901372927873205e-02   1.2006612181314292e-03   6.3722607061301453e-04
 1.0647000000000000e+04   2.8284271247461898e+00   2.1241717762552258e-02   1.8216706149172302e-02   6.1927910941498417e-02   9.0151450519204571e-04   4.7248758999475743e-04
 1.2306000000000000e+04   2.8284271247461898e+00   2.1372619021209890e-02   1.8403100516107829e-02   6.1932095273605832e-02   6.6256078066820605e-04   3.4493363886692145e-04
 1.4406000000000000e+04   2.8284271247461898e+00   2.1476404366477062e-02   1.8546037468473747e-02   6.1958186974617448e-02   5.2354609983895335e-04   2.4346844128608864e-04
 1.7451000000000000e+04   2.8284271247461898e+00   2.1542158363793775e-02   1.8638877263532250e-02   6.1968836603757051e-02   3.6164835743457516e-04   1.7835562641559737e-04
 2.1588000000000000e+04   2.8284271247461898e+00   2.1622486498907349e-02   1.8752420032137895e-02   6.1963352147948896e-02   2.6614193919345148e-04   1.2942553404505242e-04
 2.4864000000000000e+04   2.8284271247461898e+00   2.1672324252174455e-02   1.8820903465907118e-02   6.1979954215619422e-02   2.0203153228714351e-04   9.3028192527243135e-05


==> convhist_ex2_dG_unif_k_0_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_unif_k_0_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   2.1695840290269872e-02   2.1080012308204346e-02   5.1389118280274912e-02   2.1737297256220870e-02   6.2429123956140127e-03
 1.4400000000000000e+02   1.4142135623730949e+00   1.9793412094651974e-02   1.7684105179815588e-02   5.2668578708309897e-02   2.1079650154149428e-02   4.4271720796532736e-03
 5.7600000000000000e+02   2.8284271247461898e+00   1.9909484892829475e-02   1.7116379446732926e-02   5.5005429178514621e-02   1.9128061857287330e-02   3.9121433985388615e-03
 2.3040000000000000e+03   5.6568542494923797e+00   1.9220551634184325e-02   1.5993211617965016e-02   5.5412880116974969e-02   1.5120184864961196e-02   3.5423663168691394e-03
 9.2160000000000000e+03   1.1313708498984759e+01   1.8495848460962833e-02   1.5000835766583122e-02   5.9345041120993383e-02   1.1369022413890742e-02   3.1690589475649560e-03
 3.6864000000000000e+04   2.2627416997969519e+01   1.8877510454327270e-02   1.5341083999312709e-02   6.0090580822495521e-02   8.5676341771818952e-03   2.7605973013002439e-03
 1.4745600000000000e+05   4.5254833995939038e+01   1.9295100485602967e-02   1.5798214308406174e-02   6.0615549358493205e-02   6.5972022385928112e-03   2.3320654307014527e-03


==> convhist_ex2_dG_unif_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_unif_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   2.2623618300261938e-02   1.9328298785832237e-02   5.6859754742942907e-02   1.4734592859805591e-02   3.8798560540039377e-03
 2.4000000000000000e+02   1.4142135623730949e+00   1.9116043471952233e-02   1.5865234772771613e-02   5.8123195142167058e-02   1.3020027669007051e-02   2.6917071273318328e-03
 9.6000000000000000e+02   2.8284271247461898e+00   1.8663232431386952e-02   1.5445174013393615e-02   5.9770375992921204e-02   9.5419049631287195e-03   2.8334850066608153e-03
 3.8400000000000000e+03   5.6568542494923797e+00   1.8926840621722785e-02   1.5379716556007497e-02   6.0176592624358462e-02   7.0367286453723163e-03   2.6591897237620856e-03
 1.5360000000000000e+04   1.1313708498984759e+01   1.9436922988917495e-02   1.5888531165511300e-02   6.1139125324075630e-02   5.3098877122187138e-03   2.1955455870849702e-03
 6.1440000000000000e+04   2.2627416997969519e+01   1.9925772008231011e-02   1.6471692586796229e-02   6.1471377953274321e-02   3.9776973988661741e-03   1.7472048674173804e-03
 2.4576000000000000e+05   4.5254833995939038e+01   2.0317497501516468e-02   1.6963675559791891e-02   6.1683324838610165e-02   2.8846345021362029e-03   1.3761374203283099e-03


==> convhist_ex2_dG_unif_k_2_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_unif_k_2_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   2.1110480070442979e-02   1.8202236602314362e-02   5.9398248266787461e-02   1.1191160268217754e-02   2.1545908682224593e-03
 3.6000000000000000e+02   1.4142135623730949e+00   1.9468349092668799e-02   1.6287269672251459e-02   6.1139065726082548e-02   9.3110492714616553e-03   2.3584612228322597e-03
 1.4400000000000000e+03   2.8284271247461898e+00   1.9078487590337923e-02   1.5700390314528422e-02   6.0751961409780439e-02   6.7350936893246808e-03   2.5250717799753190e-03
 5.7600000000000000e+03   5.6568542494923797e+00   1.9622759954391666e-02   1.6202713722857736e-02   6.1271422090049994e-02   5.2164779235104649e-03   2.0623396020474690e-03
 2.3040000000000000e+04   1.1313708498984759e+01   1.9980361569425932e-02   1.6539285620870033e-02   6.1525784135066833e-02   3.5542319393391353e-03   1.7092412349039598e-03
 9.2160000000000000e+04   2.2627416997969519e+01   2.0394789966748331e-02   1.7058745308011911e-02   6.1722847308107572e-02   2.5900853017732425e-03   1.3099574643324584e-03
 3.6864000000000000e+05   4.5254833995939038e+01   2.0736893647796996e-02   1.7514520789322127e-02   6.1836158877269912e-02   1.9480986439557725e-03   9.7397936174267459e-04


==> convhist_ex2_dG_unif_k_3_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex2_dG_unif_k_3_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   2.0481702305594231e-02   1.7390139054409906e-02   6.0267394434173137e-02   8.5570768436078991e-03   2.0082442126881342e-03
 5.0400000000000000e+02   1.4142135623730949e+00   1.9599113505026133e-02   1.6206033001447764e-02   6.0493576955279571e-02   7.1327745294485715e-03   2.1569420697380107e-03
 2.0160000000000000e+03   2.8284271247461898e+00   1.9566239535852958e-02   1.6179261682166848e-02   6.1103993536258283e-02   5.5208897083702663e-03   2.0737944735474689e-03
 8.0640000000000000e+03   5.6568542494923797e+00   1.9928200666723555e-02   1.6490773204906585e-02   6.1435785922138261e-02   3.8492503167781239e-03   1.7652344973662507e-03
 3.2256000000000000e+04   1.1313708498984759e+01   2.0324794400908373e-02   1.6972319640120675e-02   6.1672050791813537e-02   2.7556471397241502e-03   1.3897704555272299e-03
 1.2902400000000000e+05   2.2627416997969519e+01   2.0685509042886050e-02   1.7445111664761037e-02   6.1828736801807276e-02   2.0071224285641443e-03   1.0318769522410750e-03


==> convhist_ex3_bfs_adap_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_bfs_adap_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 4.0000000000000000e+01   7.0710678118654746e-01   3.1243019359663887e-01   4.5649510629921686e-01   8.4311089248234006e-01   8.2767867418389685e+00   4.4881132844516607e+00   3.0812235063259807e-01   1.0113876449338055e+00
 8.0000000000000000e+01   7.0710678118654746e-01   2.9805725973706354e-01   4.4374107459803780e-01   7.7959806670167464e-01   8.9858695907308306e+00   3.4085441720318741e+00   2.9670055832976439e-01   9.8410713666968430e-01
 1.0800000000000000e+02   1.4142135623730949e+00   2.7762718399624903e-01   4.2502262656815643e-01   6.8792897480116788e-01   1.1760635502477381e+01   2.1985984536311998e+00   2.7186649149636777e-01   9.2290853405374340e-01
 2.0400000000000000e+02   1.4142135623730949e+00   2.7663783150860655e-01   4.2633682241489873e-01   6.8696176590072777e-01   1.1775583484423748e+01   1.7850054965646920e+00   2.7073309256683509e-01   9.1615791052057716e-01
 2.9200000000000000e+02   1.4142135623730949e+00   2.7227864260919177e-01   4.2943859444071841e-01   6.8770004475567004e-01   1.1768481214548846e+01   1.4200893828898873e+00   2.7019604825553384e-01   9.1093040901637945e-01
 4.0800000000000000e+02   1.4142135623730949e+00   2.5999949929834582e-01   4.1968026078404330e-01   6.5244231204042247e-01   1.2771968591503629e+01   1.2030470462654319e+00   2.5819310656981664e-01   8.7414339032302701e-01
 6.8400000000000000e+02   2.8284271247461898e+00   2.2790854598034288e-01   3.7691579071786602e-01   5.5698089786798344e-01   1.8034492210382297e+01   9.5103601465905085e-01   2.2725604404787236e-01   7.7636901425990368e-01
 8.9200000000000000e+02   2.8284271247461898e+00   1.8994416466536326e-01   3.3150301846378882e-01   4.4412420958412108e-01   2.5453540109155561e+01   7.5276248517239708e-01   1.8956311654281147e-01   6.5723569800863701e-01
 1.1680000000000000e+03   2.8284271247461898e+00   1.5623812515094335e-01   2.8051688871532476e-01   3.5744955204049844e-01   3.5996072346008937e+01   6.2222285704296099e-01   1.5607434377587948e-01   5.5544819299737813e-01
 1.5440000000000000e+03   2.8284271247461898e+00   1.2601906686132183e-01   2.3201298599752998e-01   2.8462746261741256e-01   5.0908800596013698e+01   5.2024595711697330e-01   1.2598360912374695e-01   4.5740769581433099e-01
 1.9360000000000000e+03   2.8284271247461898e+00   1.0278262687617934e-01   1.9241768539603962e-01   2.3102328974334493e-01   7.2000525043003961e+01   4.2826370884931364e-01   1.0277656724141049e-01   3.7476947247181736e-01
 2.6280000000000000e+03   2.8284271247461898e+00   8.2812791005465541e-02   1.5690378531143356e-01   1.8448030637608914e-01   1.0182007473608644e+02   3.4909388101600963e-01   8.2806387818902261e-02   3.0461131896703342e-01
 3.8040000000000000e+03   2.8284271247461898e+00   6.7811280882917616e-02   1.2926510304164071e-01   1.5006779246773422e-01   1.4398840810241606e+02   2.9377477811868569e-01   6.7799231263988680e-02   2.5568845857173766e-01
 4.9120000000000000e+03   2.8284271247461898e+00   5.7683832307909147e-02   1.1016698255848618e-01   1.2681957825564780e-01   2.0362714023718360e+02   2.4357371861758609e-01   5.7667660133920440e-02   2.1672272143172436e-01
 6.1400000000000000e+03   2.8284271247461898e+00   4.9294269389383930e-02   9.3969344585419515e-02   1.0998923062078951e-01   2.8801117515409391e+02   2.0587970429228503e-01   4.9285551515236670e-02   1.8657962540089137e-01
 7.9320000000000000e+03   2.8284271247461898e+00   4.2868303768750990e-02   8.1213527202822586e-02   9.6519542886134832e-02   4.0733261542962606e+02   1.7189045207341583e-01   4.2834295538655920e-02   1.5953372018084058e-01
 1.0192000000000000e+04   2.8284271247461898e+00   3.4859186278178828e-02   6.6944087589495091e-02   7.8545470938464534e-02   5.7608697329768609e+02   1.4938959758633974e-01   3.4848248644779090e-02   1.3342330758817614e-01
 1.2992000000000000e+04   2.8284271247461898e+00   3.0680742808513989e-02   5.9849574312386210e-02   6.6930931267525848e-02   8.1475297451706797e+02   1.2473080688554769e-01   3.0679193421565332e-02   1.1475753547472238e-01
 1.7136000000000000e+04   2.8284271247461898e+00   2.5429149134478163e-02   4.9335495318176027e-02   5.5443756764532184e-02   1.1522688714746598e+03   1.0894526652664210e-01   2.5426596098215626e-02   9.7375428909902861e-02
 2.1608000000000000e+04   2.8284271247461898e+00   2.1244221354124765e-02   4.0881923222337170e-02   4.7565951754830534e-02   1.6296330845693103e+03   9.1919444682703938e-02   2.1239350203348439e-02   8.1742679161831297e-02
 2.8196000000000000e+04   2.8284271247461898e+00   1.8990333097556461e-02   3.6659647722511554e-02   4.2494852659281816e-02   2.3047214786613436e+03   7.6228729016805080e-02   1.8984839187856317e-02   7.0856041457074137e-02
 3.7212000000000000e+04   2.8284271247461898e+00   1.6956693533617367e-02   3.2593569031456715e-02   3.8298605821522676e-02   3.2594226919178636e+03   6.6353279430960366e-02   1.6955128620749955e-02   6.3074607549999037e-02
 4.8032000000000000e+04   5.6568542494923797e+00   1.4539548745471198e-02   2.8068419598289897e-02   3.2397792065394615e-02   3.9919652546525463e+03   5.8809463864778477e-02   1.4538951283247167e-02   5.4802408174158289e-02
 6.0752000000000000e+04   5.6568542494923797e+00   1.2185705204373334e-02   2.3402971020002751e-02   2.7684376188677123e-02   5.3603013414817360e+03   5.2024254653539652e-02   1.2184984693504536e-02   4.6990717552632448e-02


==> convhist_ex3_bfs_unif_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_bfs_unif_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 4.0000000000000000e+01   7.0710678118654746e-01   3.1243019359663887e-01   4.5649510629921686e-01   8.4311089248234006e-01   8.2767867418389685e+00   4.4881132844516607e+00   3.0812235063259807e-01   1.0113876449338055e+00
 1.0800000000000000e+02   1.4142135623730949e+00   2.7762718399624808e-01   4.2502262656815459e-01   6.8792897480116300e-01   1.1760635502477378e+01   2.1985984536311896e+00   2.7186649149636699e-01   9.2290853405374351e-01
 3.4000000000000000e+02   2.8284271247461898e+00   2.3078175051795691e-01   3.8306679149310346e-01   5.5713705575242833e-01   1.6622631268032229e+01   1.1571092282926707e+00   2.3000142583998895e-01   7.9195004673527281e-01
 1.1880000000000000e+03   5.6568542494923797e+00   1.9249579813269641e-01   3.3326639491770293e-01   4.4957100725965704e-01   2.3494784442596579e+01   7.2106105199193193e-01   1.9192257581750116e-01   6.6607287477961918e-01
 4.4200000000000000e+03   1.1313708498984759e+01   1.5792566245481099e-01   2.8303790561950104e-01   3.6226586384212844e-01   3.3235221454035802e+01   5.2866363172821718e-01   1.5761163160318870e-01   5.5029168549270302e-01
 1.7028000000000000e+04   2.2627416997969519e+01   1.2903811044313696e-01   2.3696800336616514e-01   2.9307416566850630e-01   4.7006455975504402e+01   4.1166470141961931e-01   1.2892336222734513e-01   4.4908559987495672e-01
 6.6820000000000000e+04   4.5254833995939038e+01   1.0443642533412839e-01   1.9523515127718238e-01   2.3565788363346060e-01   6.6486403391415564e+01   3.2921399749825320e-01   1.0437414520326217e-01   3.6347230313900364e-01


==> convhist_ex3_dG_adap_k_0_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_adap_k_0_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 4.8000000000000000e+01   7.0710678118654746e-01   4.4495721454937615e-01   1.2185155411996997e-01   4.8745061279641716e-01   4.2206985613099962e-01   6.7823599180208624e-02
 1.2000000000000000e+02   7.0710678118654746e-01   3.1793340798081260e-01   1.4151052003694589e-01   4.1843861092569051e-01   4.4466789559106179e-01   8.0920182861281234e-02
 2.6400000000000000e+02   1.4142135623730949e+00   2.9600090095875481e-01   1.4360558477148722e-01   3.7087286862560265e-01   4.2758858915137932e-01   8.5098723528119646e-02
 5.4600000000000000e+02   2.0000000000000000e+00   1.9726067727174393e-01   2.1491855978143173e-01   3.4787606130030846e-01   4.3753422103466655e-01   1.1444365972824987e-01
 1.0920000000000000e+03   2.0000000000000000e+00   1.5959572094046481e-01   2.4722289536796344e-01   3.5255184099491149e-01   4.3201605962665079e-01   1.2956100003019375e-01
 1.5000000000000000e+03   2.8284271247461898e+00   1.5124869159082488e-01   2.6179965118207593e-01   3.4334523540223183e-01   4.2028534596355893e-01   1.3341034315281025e-01
 2.8920000000000000e+03   2.8284271247461898e+00   1.4591546279068812e-01   2.5772650386929169e-01   3.1576959088831391e-01   3.9546591215604421e-01   1.2773584632536725e-01
 4.5360000000000000e+03   2.8284271247461898e+00   1.3268209345162718e-01   2.4236314280783464e-01   2.8621753897881641e-01   3.6074149558318191e-01   1.1969395435170517e-01
 7.6080000000000000e+03   2.8284271247461898e+00   1.1959851256695442e-01   2.2119396056230684e-01   2.5366245170111107e-01   3.1524147709527323e-01   1.0923810993570612e-01
 1.4250000000000000e+04   2.8284271247461898e+00   1.0619068668838760e-01   1.9774225643179669e-01   2.2239224119457032e-01   2.8630190277481959e-01   9.7285998385343422e-02
 2.5494000000000000e+04   4.0000000000000000e+00   9.2793810064158322e-02   1.7604356051626174e-01   1.9511708390359039e-01   2.4707639740633316e-01   8.7018944150986169e-02
 4.3824000000000000e+04   4.0000000000000000e+00   8.0067776004474678e-02   1.5295789987561068e-01   1.6754705641116768e-01   2.1485108032273939e-01   7.5654554986057110e-02
 8.2830000000000000e+04   4.0000000000000000e+00   6.9817310857982595e-02   1.3412701057615745e-01   1.4559868536907222e-01   1.8890254643919832e-01   6.6409616451226491e-02
 1.4096400000000000e+05   5.6568542494923797e+00   6.0452364950701387e-02   1.1673695624536153e-01   1.2583097938576762e-01   1.6440146626660054e-01   5.7907510939226046e-02


==> convhist_ex3_dG_adap_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_adap_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 8.0000000000000000e+01   7.0710678118654746e-01   3.7563637732077110e-01   1.0601450572288500e-01   4.3410747404641664e-01   3.6774058000395204e-01   6.4543360407692887e-02
 2.1000000000000000e+02   7.0710678118654746e-01   2.5925391557724120e-01   1.3849061994359516e-01   3.5065239381094526e-01   3.6927177490831864e-01   7.7924557367950176e-02
 4.4000000000000000e+02   1.4142135623730949e+00   2.1539739453728965e-01   1.5282237139834517e-01   2.9738146627304002e-01   3.5551748531513705e-01   8.3847837682384921e-02
 9.8000000000000000e+02   1.4142135623730949e+00   1.4908900410578432e-01   2.0020754165250179e-01   2.6432304094122172e-01   3.3357370136124759e-01   1.0243230511751047e-01
 1.6800000000000000e+03   2.0000000000000000e+00   1.3770618972837842e-01   2.1281523259014426e-01   2.7373360603271224e-01   3.2545319469283790e-01   1.0907917754045281e-01
 2.2700000000000000e+03   2.0000000000000000e+00   1.1984651519928124e-01   2.1641620114464757e-01   2.5955253895850067e-01   2.9772402467939163e-01   1.0938820991762004e-01
 3.5700000000000000e+03   2.8284271247461898e+00   1.0834123289770925e-01   2.0056443611210836e-01   2.3061084415504454e-01   2.4698077576279687e-01   1.0016830706485447e-01
 5.1200000000000000e+03   2.8284271247461898e+00   9.7791615429973389e-02   1.8277114712377915e-01   2.0548960450442275e-01   2.1884580216743882e-01   9.1106521124532422e-02
 6.1000000000000000e+03   2.8284271247461898e+00   8.7919081532315979e-02   1.6552411315748150e-01   1.8265592854690840e-01   1.9769876023836944e-01   8.2395626436765013e-02
 7.5000000000000000e+03   2.8284271247461898e+00   7.1271771697814623e-02   1.3577581294944704e-01   1.4910433568846246e-01   1.5700881453516241e-01   6.7564903616760846e-02
 1.0480000000000000e+04   2.8284271247461898e+00   5.8498612402324790e-02   1.1213158500984111e-01   1.2338456325814451e-01   1.3692103770679520e-01   5.5653123656670217e-02
 1.6420000000000000e+04   2.8284271247461898e+00   4.9468277290190765e-02   9.5357825607133934e-02   1.0405399364213054e-01   1.1901251165919688e-01   4.7338361056329818e-02
 2.2350000000000000e+04   2.8284271247461898e+00   4.0471174601248161e-02   7.8797249930369975e-02   8.6006398098979725e-02   9.4657684378195481e-02   3.9221040923811804e-02
 2.8790000000000000e+04   2.8284271247461898e+00   3.2919538837673734e-02   6.4404825401078586e-02   7.0021972360395729e-02   7.8033265219640727e-02   3.2078675688938553e-02
 4.1730000000000000e+04   2.8284271247461898e+00   2.6150266840460956e-02   5.1359210439080823e-02   5.6061959223603554e-02   6.3249788130396375e-02   2.5590033457442325e-02
 6.2980000000000000e+04   2.8284271247461898e+00   2.1118859468308493e-02   4.1737839957095527e-02   4.5529372237006246e-02   5.0623912518738309e-02   2.0833591324669633e-02


==> convhist_ex3_dG_adap_k_2_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_adap_k_2_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2000000000000000e+02   7.0710678118654746e-01   3.3685723308331716e-01   1.0557491422342596e-01   3.8275275236550310e-01   3.3275924445758953e-01   6.4614177221951910e-02
 3.1500000000000000e+02   7.0710678118654746e-01   2.2785628789680806e-01   1.3693349875853295e-01   3.2135828587860688e-01   3.2905253280070729e-01   7.6938293889435391e-02
 6.6000000000000000e+02   1.4142135623730949e+00   1.8672279057095004e-01   1.5084910049165315e-01   2.6486351793075619e-01   3.0665857663636475e-01   8.1330477968401566e-02
 1.7400000000000000e+03   1.4142135623730949e+00   1.2819301037432024e-01   1.8326193405823074e-01   2.2657568839266840e-01   2.8000687864169133e-01   9.3696306489533615e-02
 2.6400000000000000e+03   2.0000000000000000e+00   1.2420474186161677e-01   1.8990277332152275e-01   2.3382278348519389e-01   2.7233148970468180e-01   9.7378053430455316e-02
 3.5400000000000000e+03   2.0000000000000000e+00   1.0132636692868600e-01   1.8659782461285238e-01   2.1376619166227762e-01   2.2779110992155557e-01   9.3704271135986270e-02
 5.4900000000000000e+03   2.8284271247461898e+00   8.9111426692455531e-02   1.6825104485395018e-01   1.8915891040443020e-01   1.8150987398064128e-01   8.4223310395105833e-02
 7.4850000000000000e+03   2.8284271247461898e+00   7.6819554438674054e-02   1.4641509803129388e-01   1.6256897737761467e-01   1.5089829901128668e-01   7.3190985990598645e-02
 8.8350000000000000e+03   2.8284271247461898e+00   6.6999827393301681e-02   1.2821736748390369e-01   1.4021898323891968e-01   1.3741496042762960e-01   6.4094606944999882e-02
 9.8850000000000000e+03   2.8284271247461898e+00   5.4279228649387945e-02   1.0493494558378713e-01   1.1539276173524647e-01   1.0421791774492477e-01   5.2419313753722066e-02
 1.1430000000000000e+04   2.8284271247461898e+00   4.2911080291978543e-02   8.3610346295819413e-02   9.2377399100300295e-02   7.7839510300242568e-02   4.1798279592232680e-02
 1.4010000000000000e+04   2.8284271247461898e+00   3.3787771770332653e-02   6.6175575533678907e-02   7.3598737915887308e-02   6.2687348917065525e-02   3.3063938588967751e-02
 1.8090000000000000e+04   2.8284271247461898e+00   2.6936382553325866e-02   5.2917436020090941e-02   5.8915634005044702e-02   5.4731027169247014e-02   2.6414445459080785e-02
 2.4180000000000000e+04   2.8284271247461898e+00   2.1861185871549726e-02   4.3048550450997008e-02   4.7667639417006372e-02   4.7713121568330956e-02   2.1480090381357165e-02
 3.1530000000000000e+04   2.8284271247461898e+00   1.7301176687188669e-02   3.4184954926239082e-02   3.7927649817526825e-02   3.6513305287400127e-02   1.7071833660247556e-02
 3.8190000000000000e+04   2.8284271247461898e+00   1.3846631959883893e-02   2.7421655346825963e-02   3.0272052218111727e-02   2.9094992757713243e-02   1.3702691189831456e-02
 4.7385000000000000e+04   2.8284271247461898e+00   1.0925188505523376e-02   2.1682813699367046e-02   2.3976226559967607e-02   2.3440828431057593e-02   1.0832822282789485e-02
 6.0675000000000000e+04   2.8284271247461898e+00   8.6918705722944800e-03   1.7278410249168395e-02   1.9084318319659486e-02   1.8634038370497659e-02   8.6349367296900785e-03


==> convhist_ex3_dG_adap_k_3_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_adap_k_3_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.6800000000000000e+02   7.0710678118654746e-01   2.9935346263958951e-01   1.0079332264920481e-01   4.1351165551910818e-01   3.0732580682286426e-01   5.9309167582562133e-02
 5.4600000000000000e+02   1.0000000000000000e+00   2.0181569092072421e-01   1.2548726552609607e-01   2.5836751451030154e-01   2.7829558456840553e-01   7.2488604300890228e-02
 9.6600000000000000e+02   1.4142135623730949e+00   1.6584406251701414e-01   1.4551935644994266e-01   2.2086252393866987e-01   2.7527534546204324e-01   7.7447954932781574e-02
 2.3310000000000000e+03   2.0000000000000000e+00   1.2165010356726502e-01   1.6330548015512653e-01   2.3994575242081073e-01   2.5620251147669904e-01   8.6444874195888033e-02
 3.3390000000000000e+03   2.0000000000000000e+00   1.2167925671995708e-01   1.6295164297005807e-01   2.4335407603570297e-01   2.5615879667446567e-01   8.6471448861622627e-02
 4.4100000000000000e+03   2.0000000000000000e+00   9.7081395360951450e-02   1.7031027285002595e-01   2.0303818641685054e-01   2.1678420977874402e-01   8.6961689916207674e-02
 6.3000000000000000e+03   2.8284271247461898e+00   8.5195797858818811e-02   1.6146802318528794e-01   1.8016133641347379e-01   1.6799192538327273e-01   8.1161719183169265e-02
 9.2610000000000000e+03   2.8284271247461898e+00   7.2461761436492078e-02   1.3858126023567677e-01   1.5313594564973024e-01   1.3825711213140066e-01   6.9359584212709685e-02
 1.1298000000000000e+04   2.8284271247461898e+00   5.9935121702180627e-02   1.1547842853049553e-01   1.2702484119569540e-01   1.1440926165273579e-01   5.7699588966892784e-02
 1.3104000000000000e+04   2.8284271247461898e+00   4.7812370239063706e-02   9.2912180528034807e-02   1.0281200331210394e-01   8.5357900243433468e-02   4.6475507808439030e-02
 1.4910000000000000e+04   2.8284271247461898e+00   3.8011800427695586e-02   7.4327707958493486e-02   8.2604226386770244e-02   6.5652581265966042e-02   3.7190357723488131e-02
 1.6842000000000000e+04   2.8284271247461898e+00   3.0309106029341670e-02   5.9558722559220463e-02   6.6330976409897213e-02   4.9670027429182258e-02   2.9795437210804739e-02
 1.9509000000000000e+04   2.8284271247461898e+00   2.3754363513441068e-02   4.6852222671904871e-02   5.2315982921495058e-02   3.9044748088201894e-02   2.3433062406699210e-02
 2.2701000000000000e+04   2.8284271247461898e+00   1.8484139048910220e-02   3.6562193646476775e-02   4.0926683777706051e-02   3.0957610530023917e-02   1.8282807527830763e-02
 2.6397000000000000e+04   2.8284271247461898e+00   1.4488845876648559e-02   2.8721019774699312e-02   3.2237543851820018e-02   2.4799007890614937e-02   1.4358090489049862e-02
 3.1479000000000000e+04   2.8284271247461898e+00   1.1335686215538376e-02   2.2499661409072766e-02   2.5258224560066416e-02   2.1536032037713926e-02   1.1243367611894985e-02
 3.8430000000000000e+04   2.8284271247461898e+00   8.9862642061001585e-03   1.7856916854103844e-02   1.9947024858256748e-02   1.8313589867756681e-02   8.9215242876914558e-03
 4.7229000000000000e+04   2.8284271247461898e+00   6.9583163375919188e-03   1.3844018567910659e-02   1.5532391482339295e-02   1.3961715731833847e-02   6.9174322115072382e-03


==> convhist_ex3_dG_unif_k_0_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_unif_k_0_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 4.8000000000000000e+01   7.0710678118654746e-01   4.4495721454937615e-01   1.2185155411996997e-01   4.8745061279641716e-01   4.2206985613099962e-01   6.7823599180208624e-02
 1.9200000000000000e+02   1.4142135623730949e+00   2.5747700194942930e-01   1.8160342589215722e-01   4.0654742255212023e-01   4.4916609529324031e-01   1.0177128451180355e-01
 7.6800000000000000e+02   2.8284271247461898e+00   1.8181072268371479e-01   2.3474398299407137e-01   3.6690492316503875e-01   4.5343433649648973e-01   1.2175580215691313e-01
 3.0720000000000000e+03   5.6568542494923797e+00   1.5412647576063981e-01   2.6216460733942726e-01   3.4917947163875279e-01   4.2158818192328934e-01   1.3334450968444264e-01
 1.2288000000000000e+04   1.1313708498984759e+01   1.4328369731040513e-01   2.6433035224930090e-01   3.2772947057702817e-01   3.7862652343647674e-01   1.3313337337438227e-01
 4.9152000000000000e+04   2.2627416997969519e+01   1.3463027259120985e-01   2.5155388706240750e-01   3.0057844038450998e-01   3.3274962037714773e-01   1.2616801863877178e-01
 1.9660800000000000e+05   4.5254833995939038e+01   1.2251888386356824e-01   2.3121922430457545e-01   2.6978586481482697e-01   2.8819123106496808e-01   1.1568767713222002e-01


==> convhist_ex3_dG_unif_k_1_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_unif_k_1_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 8.0000000000000000e+01   7.0710678118654746e-01   3.7563637732077110e-01   1.0601450572288500e-01   4.3410747404641664e-01   3.6774058000395204e-01   6.4543360407692887e-02
 3.2000000000000000e+02   1.4142135623730949e+00   2.1342399563224740e-01   1.6525674698689177e-01   3.3258789024925001e-01   3.8135117187288986e-01   9.2535240320009926e-02
 1.2800000000000000e+03   2.8284271247461898e+00   1.5136186066490231e-01   2.1364265024317994e-01   3.0031881601046145e-01   3.4346865908054813e-01   1.1072620777093557e-01
 5.1200000000000000e+03   5.6568542494923797e+00   1.2439420703737654e-01   2.2123836563976970e-01   2.6946312075934525e-01   3.0767436167133072e-01   1.1149274760702783e-01
 2.0480000000000000e+04   1.1313708498984759e+01   1.1145853717123644e-01   2.1152133186044866e-01   2.4609175453963958e-01   2.5390687536615686e-01   1.0626887961861022e-01
 8.1920000000000000e+04   2.2627416997969519e+01   9.7982564532793637e-02   1.8776010502652971e-01   2.1405525790928245e-01   2.1053870021869309e-01   9.4143009128318800e-02
 3.2768000000000000e+05   4.5254833995939038e+01   8.4395792080505072e-02   1.6314444320299998e-01   1.8416110088565907e-01   1.6787788836944137e-01   8.1752528198469218e-02


==> convhist_ex3_dG_unif_k_2_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_unif_k_2_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2000000000000000e+02   7.0710678118654746e-01   3.3685723308331716e-01   1.0557491422342596e-01   3.8275275236550310e-01   3.3275924445758953e-01   6.4614177221951910e-02
 4.8000000000000000e+02   1.4142135623730949e+00   1.8599115470895627e-01   1.5732551172152143e-01   3.4905082244270164e-01   3.3412640960086015e-01   8.8647386482441318e-02
 1.9200000000000000e+03   2.8284271247461898e+00   1.3174397463385840e-01   1.9731513725197050e-01   2.5320128498653827e-01   2.9901573691806049e-01   1.0099825368517761e-01
 7.6800000000000000e+03   5.6568542494923797e+00   1.0868632008240278e-01   1.9806420880239614e-01   2.3411496769743248e-01   2.4631364381054041e-01   9.9655317079473990e-02
 3.0720000000000000e+04   1.1313708498984759e+01   9.3951053911356941e-02   1.8018029772551705e-01   2.0565724484532064e-01   1.9997340195491042e-01   9.0557006979530674e-02
 1.2288000000000000e+05   2.2627416997969519e+01   8.0932580083830863e-02   1.5674132424115159e-01   1.7670707392655327e-01   1.5674559972732502e-01   7.8654091415879215e-02


==> convhist_ex3_dG_unif_k_3_alpha_10_tau_2.dat <==
%% LaTeX2e file `convhist_ex3_dG_unif_k_3_alpha_10_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.6800000000000000e+02   7.0710678118654746e-01   2.9935346263958951e-01   1.0079332264920481e-01   4.1351165551910818e-01   3.0732580682286426e-01   5.9309167582562133e-02
 6.7200000000000000e+02   1.4142135623730949e+00   1.6715543079787737e-01   1.5670340664644719e-01   2.6932778844385663e-01   2.9762577869894785e-01   8.5197054033783956e-02
 2.6880000000000000e+03   2.8284271247461898e+00   1.1907583630087706e-01   1.8525431873171744e-01   2.2888145005681201e-01   2.5687494594499188e-01   9.4428310928502804e-02
 1.0752000000000000e+04   5.6568542494923797e+00   9.7344174415685977e-02   1.7996666626121138e-01   2.0651980530646610e-01   2.0833373654862200e-01   9.0700737651568192e-02
 4.3008000000000000e+04   1.1313708498984759e+01   8.2207014018092495e-02   1.5874102236280427e-01   1.7918074425272879e-01   1.6702981577946471e-01   7.9747335814153442e-02
 1.7203200000000000e+05   2.2627416997969519e+01   6.9811245927231202e-02   1.3595165846392232e-01   1.5244208209541682e-01   1.2804956290935346e-01   6.8225367987938476e-02


==> convhist_ex_smooth_bfs_adap_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_bfs_adap_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 1.6000000000000000e+01   7.0710678118654746e-01   2.3237374353550491e-01   9.4358288117143529e-02   6.4247803353860111e-01   5.8104996862990435e+00   2.1067061238736667e+02   1.4299922679108037e-01   2.8660954247754108e+02
 3.6000000000000000e+01   1.4142135623730949e+00   1.5625591099837743e-02   7.5879757510440614e-03   6.2196037218498784e-02   8.1712654973305976e-01   1.8117238444156778e+00   1.1452345622975642e-02   2.4635369742610345e+00
 7.2000000000000000e+01   1.4142135623730949e+00   1.5555587229723167e-02   6.6748663937783812e-03   5.5740629618933023e-02   7.4176691602240674e-01   1.2702953964331332e+00   9.0482862741700955e-03   1.7331794035809820e+00
 8.8000000000000000e+01   1.4142135623730949e+00   1.3091427413086776e-02   4.9738063657876830e-03   4.4553226348115142e-02   6.0060838411639772e-01   9.9575885827751764e-01   8.7205262942576505e-03   1.3656781477234308e+00
 1.0000000000000000e+02   2.8284271247461898e+00   1.4908353120504092e-03   5.9044553520256791e-04   6.7952657300467314e-03   1.6851641161759254e-01   4.6356693186433329e-01   7.3541034310519175e-04   6.3062272167363997e-01
 1.5200000000000000e+02   2.8284271247461898e+00   1.3502106646451351e-03   4.4164830528493475e-04   5.9911918166860919e-03   1.4472624146188387e-01   3.6109100735894889e-01   7.4302930782403154e-04   4.9118345950449194e-01
 2.2000000000000000e+02   2.8284271247461898e+00   9.7882497965856509e-04   3.4861530976401070e-04   5.6168414648268047e-03   1.2940902142612107e-01   2.2932434782063818e-01   8.6586080649281208e-04   3.1217136041005356e-01
 3.1200000000000000e+02   2.8284271247461898e+00   1.0360124273925005e-03   2.9981350607944193e-04   5.7552495562989761e-03   1.4044033719958038e-01   1.4344694671902258e-01   9.6811785457873731e-04   1.9621857163624956e-01
 4.8000000000000000e+02   2.8284271247461898e+00   4.8023399692230463e-04   1.7431801280905001e-04   2.2139746353192096e-03   5.3382659873097767e-02   9.4766505548912625e-02   4.1386450083538419e-04   1.2911735367142230e-01
 6.3200000000000000e+02   5.6568542494923797e+00   6.8525554624443430e-05   2.7385102367686654e-05   4.8971178320933689e-04   2.4306390408554458e-02   6.4717623926093010e-02   5.4362959810485707e-05   8.8070725290269561e-02
 7.8000000000000000e+02   5.6568542494923797e+00   4.5662593831564336e-05   1.7669624266164176e-05   3.3255615205620667e-04   1.6739138960441453e-02   4.3140531119949747e-02   4.0457110922712424e-05   5.8704516274524610e-02
 1.3040000000000000e+03   5.6568542494923797e+00   5.8949561839689499e-05   1.7714766130364017e-05   3.6554110843494656e-04   1.4985811826713326e-02   2.9162351299644146e-02   5.4855925777853455e-05   3.9674109853913272e-02
 1.8640000000000000e+03   5.6568542494923797e+00   4.8462664825260759e-05   1.4344929422065620e-05   3.0479655497011655e-04   1.2402793904947772e-02   2.1362354059942072e-02   4.5601818962898886e-05   2.9063072858713540e-02
 2.3560000000000000e+03   5.6568542494923797e+00   4.1823651654201923e-05   9.9347237712016395e-06   2.4921172554850013e-04   9.8330967955226351e-03   1.4772205138040439e-02   3.6064940880305652e-05   2.0098691036455223e-02
 2.9160000000000000e+03   5.6568542494923797e+00   3.5743805706924172e-05   8.5560192304947388e-06   2.0072791122396902e-04   7.5745177148306376e-03   1.0219276112532554e-02   3.1189879585453141e-05   1.3908101260303752e-02
 4.4880000000000000e+03   1.1313708498984759e+01   8.3201499601777221e-06   2.1287765000071830e-06   5.5982788515139657e-05   3.2334235019579574e-03   7.1748823343953851e-03   7.9130927911544703e-06   9.7627265963951427e-03
 6.7920000000000000e+03   1.1313708498984759e+01   7.9937164217416023e-06   2.0270143997402510e-06   5.8603384532875832e-05   2.9209925717058396e-03   5.1297273951762682e-03   7.6935762421705021e-06   6.9790899061954355e-03
 8.8920000000000000e+03   1.1313708498984759e+01   6.9890403864671074e-06   1.8168994098354601e-06   5.2025871831997326e-05   2.5553961955390070e-03   3.6224607579851270e-03   6.7194629191080726e-06   4.9282579446477646e-03
 1.1004000000000000e+04   1.1313708498984759e+01   3.9247464394341479e-06   1.0858053595640855e-06   2.7481988820412714e-05   1.4522926795548638e-03   2.5183196905869056e-03   3.6772740986113602e-06   3.4262526073905891e-03


==> convhist_ex_smooth_bfs_unif_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_bfs_unif_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error H2_error GUB errDb energy
 1.6000000000000000e+01   7.0710678118654746e-01   2.3237374353550491e-01   9.4358288117143529e-02   6.4247803353860111e-01   5.8104996862990435e+00   2.1067061238736667e+02   1.4299922679108037e-01   2.8660954247754108e+02
 3.6000000000000000e+01   1.4142135623730949e+00   1.5625591099837743e-02   7.5879757510440614e-03   6.2196037218498784e-02   8.1712654973305976e-01   1.8117238444156778e+00   1.1452345622975642e-02   2.4635369742610345e+00
 1.0000000000000000e+02   2.8284271247461898e+00   1.4908353120468565e-03   5.9044553520022831e-04   6.7952657300420988e-03   1.6851641161757053e-01   4.6356693186433179e-01   7.3541034310280445e-04   6.3062272167363886e-01
 3.2400000000000000e+02   5.6568542494923797e+00   1.0644147209715182e-04   4.0837303801174290e-05   7.9102586178895747e-04   4.0402537092851694e-02   1.1620164907846106e-01   4.4501957630069968e-05   1.5818171047541119e-01
 1.1560000000000000e+03   1.1313708498984759e+01   6.7456573040747259e-06   2.6774621129133260e-06   9.7401997409814474e-05   1.0041823286957893e-02   2.9062215594550033e-02   2.9712893443928926e-06   3.9571213871797170e-02
 4.3560000000000000e+03   2.2627416997969519e+01   4.2906791264396560e-07   1.7655471398952996e-07   1.2112453905786049e-05   2.5076158132527559e-03   7.2661776321034247e-03   2.3117846092145205e-07   9.8943246762411025e-03
 1.6900000000000000e+04   4.5254833995939038e+01   2.0935263264502096e-07   7.9451257314560274e-09   1.5340032458841286e-06   6.2690950420740297e-04   1.8167648853303221e-03   2.0935263264502096e-07   2.4736832065146890e-03


==> convhist_ex_smooth_dG_adap_k_0_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_adap_k_0_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   1.2517580992547428e+00   6.8473400795761841e-01   2.7218124791353100e+00   2.9103560512943400e+01   2.0929400086676378e-01
 1.0800000000000000e+02   1.0000000000000000e+00   7.4398754045111493e-01   3.7237593901192945e-01   2.2829008062108107e+00   2.6928070822411268e+01   6.4979784034866886e-02
 2.8800000000000000e+02   1.4142135623730949e+00   3.5054633233543686e-01   2.1034405281559079e-01   1.2142696460220554e+00   1.9370125818839995e+01   3.5736275702047661e-02
 4.4400000000000000e+02   2.0000000000000000e+00   1.8089300780505635e-01   9.5072654115674629e-02   5.5264537420167914e-01   1.3346174043991439e+01   1.8756534383682317e-02
 7.9200000000000000e+02   2.0000000000000000e+00   8.6928509249067476e-02   6.6382861941967380e-02   3.9448127844188063e-01   1.0311476115175148e+01   1.3667961222861754e-02
 1.5180000000000000e+03   2.0000000000000000e+00   6.8357069302845130e-02   4.3100822783578824e-02   2.3817512471061639e-01   7.5234950996515240e+00   4.6980509878834977e-03
 2.7900000000000000e+03   4.0000000000000000e+00   3.4783901182773302e-02   2.1358589153471327e-02   1.1812962682227277e-01   5.5137227844254042e+00   4.0408630417061121e-03
 5.4060000000000000e+03   4.0000000000000000e+00   1.8115156971864055e-02   1.1699237394386924e-02   6.2086633523591679e-02   3.9557494633305925e+00   1.5391958880473788e-03
 1.0542000000000000e+04   5.6568542494923797e+00   1.0043417078064221e-02   6.6221618850298477e-03   3.3972808525652320e-02   2.8328637474844318e+00   1.0453685744351070e-03
 2.0436000000000000e+04   8.0000000000000000e+00   5.0691476855770912e-03   3.4419850420721711e-03   1.7642546940065423e-02   2.0234992651246930e+00   3.6350736274206371e-04
 4.0494000000000000e+04   8.0000000000000000e+00   2.8989917095989526e-03   1.8494877451465121e-03   9.4683442407833638e-03   1.4442148401523267e+00   3.0126542950944916e-04
 7.8096000000000000e+04   1.1313708498984759e+01   1.3926661518222083e-03   9.6832432109352645e-04   4.8898298152583869e-03   1.0368260253505532e+00   1.4243581587317027e-04
 1.5379200000000000e+05   1.1313708498984759e+01   8.7055839235505861e-04   6.1668369611046856e-04   2.8633874859428526e-03   7.4007751586262704e-01   1.0932517688212403e-04


==> convhist_ex_smooth_dG_adap_k_1_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_adap_k_1_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   1.2231246527027950e+00   6.4829598558115842e-01   3.0679234424945654e+00   1.6682167791601834e+01   8.4893031054175769e-02
 1.9000000000000000e+02   1.0000000000000000e+00   6.8193619358495119e-02   3.2038033762810524e-02   2.1187649610251247e-01   4.2988235300662678e+00   5.5711455345136716e-03
 3.8000000000000000e+02   1.4142135623730949e+00   1.1346313273929542e-02   6.9729100140815542e-03   8.8495535639963735e-02   3.2797363135034927e+00   3.3616541621589945e-03
 8.2000000000000000e+02   2.0000000000000000e+00   8.8232708585483932e-03   3.7026753752575558e-03   5.6124496368130154e-02   2.2571481051211575e+00   2.3522282557266669e-03
 1.3800000000000000e+03   2.0000000000000000e+00   5.1535491733204486e-03   2.2379043429835090e-03   3.5627168324883510e-02   1.4116785484563212e+00   2.0798666111618669e-03
 2.3900000000000000e+03   2.8284271247461898e+00   3.9069714803648958e-03   1.5594988737941372e-03   1.6932079384832866e-02   7.8899698813384389e-01   7.4050816946872363e-04
 3.9900000000000000e+03   4.0000000000000000e+00   5.1519186074544532e-04   2.5720196067684589e-04   5.6963335592978333e-03   4.6578781317480505e-01   3.1442109463948392e-04
 6.3300000000000000e+03   4.0000000000000000e+00   2.6616661427697474e-04   1.0868653087569693e-04   2.9980919421286872e-03   2.9675586721186548e-01   1.0567174445257661e-04
 9.7900000000000000e+03   5.6568542494923797e+00   4.8745070812442060e-04   2.6186842106318427e-04   1.6561503947033489e-03   1.8331650322714202e-01   6.3850055634019629e-05
 1.6330000000000000e+04   8.0000000000000000e+00   8.7525285014322662e-05   4.3352874757412991e-05   7.1649450746139119e-04   1.1400924884829879e-01   3.0257627215641775e-05
 2.5300000000000000e+04   8.0000000000000000e+00   8.4465015809997990e-05   5.0953607537178827e-05   4.5733370447404912e-04   7.3302719759771401e-02   2.3646095038778026e-05
 3.6750000000000000e+04   8.0000000000000000e+00   4.8214405000912564e-05   2.6364701274463833e-05   2.4162470738992912e-04   4.9302596637954534e-02   9.5318552255840113e-06
 5.7530000000000000e+04   1.1313708498984759e+01   5.2295531067506540e-06   2.2840491006688146e-06   1.0020869516025884e-04   3.2781884892597715e-02   3.9060959452258755e-06
 8.3530000000000000e+04   1.6000000000000000e+01   4.4693431400187465e-06   1.3859788825843308e-06   6.4846044064937404e-05   2.1835835110571383e-02   3.8040283154553558e-06
 1.2976000000000000e+05   1.6000000000000000e+01   2.9052603790491460e-06   1.4976767189655630e-06   3.7558632288901231e-05   1.4163819543826894e-02   2.7419007935264489e-06


==> convhist_ex_smooth_dG_adap_k_2_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_adap_k_2_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   6.8710255001964426e-02   2.8576642003421020e-02   2.7535866682671090e-01   5.0303597540325926e+00   1.5900101626970583e-02
 2.7000000000000000e+02   1.0000000000000000e+00   4.3359193473388347e-02   1.5843235690633062e-02   1.6010619428835243e-01   2.8098897731272503e+00   5.0638863017769724e-03
 5.4000000000000000e+02   1.4142135623730949e+00   1.9234037468661369e-02   8.1116353121657020e-03   6.6828063207309982e-02   1.5332261712955748e+00   1.9449886603969493e-03
 9.1500000000000000e+02   1.4142135623730949e+00   1.4045319096971931e-02   5.5810355120222092e-03   3.7782791118496584e-02   5.8993765141180332e-01   5.5009045582438273e-04
 1.0650000000000000e+03   2.0000000000000000e+00   7.2766683207059479e-04   3.3884888653488461e-04   6.7866017493549632e-03   3.1507708407107266e-01   3.6562876926910995e-04
 1.9200000000000000e+03   2.0000000000000000e+00   6.5543983957573181e-04   2.9164133019374836e-04   4.3792848490756793e-03   1.6865760231145188e-01   3.0343211859260808e-04
 3.0150000000000000e+03   2.8284271247461898e+00   4.0950140838272309e-04   1.7924950872085012e-04   1.8201210825528140e-03   9.4627914465193586e-02   3.2891782623403679e-05
 3.9150000000000000e+03   2.8284271247461898e+00   3.4469294856748212e-04   1.4323976829397930e-04   9.1630335756419422e-04   4.7484803673598280e-02   3.1602830296115844e-05
 6.4650000000000000e+03   4.0000000000000000e+00   2.0678973679788266e-05   6.9258222516652090e-06   2.6881559870014094e-04   2.3807667382599262e-02   1.3502748726190346e-05
 9.9150000000000000e+03   4.0000000000000000e+00   1.3204812169555463e-05   3.4465268648924055e-06   1.4023115636542058e-04   1.4625288451580870e-02   6.2477238650297876e-06
 1.3245000000000000e+04   5.6568542494923797e+00   6.2850577092765647e-06   2.0200166253194820e-06   6.7380895993748090e-05   8.4177199640846547e-03   3.3213702775889828e-06
 1.5945000000000000e+04   5.6568542494923797e+00   4.1893142977839082e-06   1.8274860863295909e-06   3.8324763112272016e-05   5.6063681018250332e-03   2.7960390631460974e-06
 2.5950000000000000e+04   8.0000000000000000e+00   1.7142871576171200e-06   3.0766311738982719e-07   1.8053064804840566e-05   3.1880794290113173e-03   1.5227480740651770e-06
 3.5160000000000000e+04   8.0000000000000000e+00   1.3278077258156717e-06   1.7447251091199124e-07   1.0427020990446582e-05   1.9706311701779534e-03   1.2918172409760195e-06


==> convhist_ex_smooth_dG_adap_k_3_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_adap_k_3_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   1.1844058988918837e-01   5.8259278471208431e-02   4.3972339369469327e-01   2.9798974856450191e+00   2.0534632860299242e-02
 4.2000000000000000e+02   1.0000000000000000e+00   9.2487846575084465e-04   3.2592658522631260e-04   4.4637933754870726e-03   1.2216341308401558e-01   2.4641831989277463e-04
 7.1400000000000000e+02   1.4142135623730949e+00   2.7189602885786118e-04   1.1356503081585639e-04   1.6915373814048941e-03   6.0512053917505373e-02   6.7573574989620111e-05
 1.2180000000000000e+03   1.4142135623730949e+00   2.3671101527245053e-04   8.1575231367496821e-05   1.1560411715434951e-03   3.9095505900013185e-02   4.0981332705692789e-05
 2.0790000000000000e+03   2.0000000000000000e+00   4.2325957925119190e-05   1.3949655933857944e-05   4.0104138168813762e-04   2.1789061713742047e-02   2.2442837109582000e-05
 2.9190000000000000e+03   2.0000000000000000e+00   3.1563707130054607e-05   1.1703098810165744e-05   2.9356022025278335e-04   1.2916111972751679e-02   2.0326436249244037e-05
 4.5150000000000000e+03   2.8284271247461898e+00   1.5346163989821138e-05   4.5206177497267215e-06   1.3811870836988861e-04   7.3226013425461327e-03   6.0785575887516812e-06
 5.4390000000000000e+03   2.8284271247461898e+00   1.6236119425028228e-05   4.2930192636684711e-06   9.2082279445228693e-05   3.6382438880821228e-03   6.5338799859538658e-06
 5.7960000000000000e+03   4.0000000000000000e+00   1.9836264343065250e-06   5.5121938847775288e-07   1.6870932022194136e-05   1.9396388782325638e-03   9.6569927275807673e-07
 9.2610000000000000e+03   4.0000000000000000e+00   3.0185342159348085e-06   3.0881491844413174e-07   1.4195799995553791e-05   1.0289939977749429e-03   1.9179781497925272e-06
 1.4217000000000000e+04   4.0000000000000000e+00   1.1558495697004765e-06   1.7169100898593696e-07   5.7830459006578587e-06   5.8298410902780928e-04   1.4068381466703490e-06
 1.8984000000000000e+04   5.6568542494923797e+00   5.7162124416200791e-07   1.6178650135443314e-07   3.2307527845658687e-06   2.7123989290082174e-04   1.3852374379472561e-06


==> convhist_ex_smooth_dG_unif_k_0_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_unif_k_0_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 3.6000000000000000e+01   7.0710678118654746e-01   1.2517580992547428e+00   6.8473400795761841e-01   2.7218124791353100e+00   2.9103560512943400e+01   2.0929400086676378e-01
 1.4400000000000000e+02   1.4142135623730949e+00   5.5960614132007602e-01   3.3132494744774488e-01   1.6467540633939373e+00   1.9375772893754903e+01   6.3553836086402499e-02
 5.7600000000000000e+02   2.8284271247461898e+00   2.1479070380878029e-01   1.4736219240893389e-01   6.9315082751267443e-01   1.0323545761461681e+01   1.3772581465316592e-02
 2.3040000000000000e+03   5.6568542494923797e+00   6.6760606809728729e-02   4.7200355223404350e-02   2.2908748044832422e-01   5.2688791392746301e+00   3.4399322607795084e-03
 9.2160000000000000e+03   1.1313708498984759e+01   1.7981545495938667e-02   1.2662634012788039e-02   6.3088420357111860e-02   2.6527394337002419e+00   8.9359407953949884e-04
 3.6864000000000000e+04   2.2627416997969519e+01   4.5913732496227766e-03   3.2313270767111530e-03   1.6304442938094389e-02   1.3293237661224675e+00   2.4751631650755132e-04
 1.4745600000000000e+05   4.5254833995939038e+01   1.1534196382839701e-03   8.1121164331597216e-04   4.1301013073239395e-03   6.6516469433933068e-01   6.6782466647169838e-05


==> convhist_ex_smooth_dG_unif_k_1_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_unif_k_1_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 6.0000000000000000e+01   7.0710678118654746e-01   1.2231246527027950e+00   6.4829598558115842e-01   3.0679234424945654e+00   1.6682167791601834e+01   8.4893031054175769e-02
 2.4000000000000000e+02   1.4142135623730949e+00   1.1458265053116123e-01   5.5572990915257782e-02   3.7119904355837408e-01   5.3269535844883311e+00   1.0474761393056241e-02
 9.6000000000000000e+02   2.8284271247461898e+00   1.1017531273516012e-02   6.1998256536601824e-03   4.3157529049201296e-02   1.4118606470728370e+00   1.5658731932949995e-03
 3.8400000000000000e+03   5.6568542494923797e+00   7.4204481487627483e-04   4.2285137511373681e-04   4.2014281256295321e-03   3.5902623137561601e-01   1.4972348936796183e-04
 1.5360000000000000e+04   1.1313708498984759e+01   5.0429065141854856e-05   3.0637067771333093e-05   4.6719756935513929e-04   9.0168162619416542e-02   1.7206540603991315e-05
 6.1440000000000000e+04   2.2627416997969519e+01   4.1310119188731065e-06   2.4949782230837814e-06   5.6528365790093309e-05   2.2569984563350277e-02   2.6897387101426343e-06
 2.4576000000000000e+05   4.5254833995939038e+01   4.2336952918660359e-06   8.4778237783885472e-07   1.4197350971945269e-05   5.5795455203630495e-03   4.4225003459246613e-06


==> convhist_ex_smooth_dG_unif_k_2_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_unif_k_2_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 9.0000000000000000e+01   7.0710678118654746e-01   6.8710255001964426e-02   2.8576642003421020e-02   2.7535866682671090e-01   5.0303597540325926e+00   1.5900101626970583e-02
 3.6000000000000000e+02   1.4142135623730949e+00   2.1605992449836964e-02   9.6576468709559000e-03   8.5309221352534603e-02   1.0894609785640423e+00   4.4582286716802295e-03
 1.4400000000000000e+03   2.8284271247461898e+00   5.6540706511731820e-04   3.1245224621150416e-04   4.0343591198552181e-03   1.4769425258439334e-01   2.0889988486519221e-04
 5.7600000000000000e+03   5.6568542494923797e+00   1.1808281427772016e-05   6.7691897370770756e-06   1.8473556800718634e-04   1.8798182777802343e-02   8.1096029549753057e-06
 2.3040000000000000e+04   1.1313708498984759e+01   6.7758705956297689e-07   1.2559716111379044e-07   1.0061041144244327e-05   2.3595070111141849e-03   1.1804428740441006e-06


==> convhist_ex_smooth_dG_unif_k_3_alpha_1000_tau_2.dat <==
%% LaTeX2e file `convhist_ex_smooth_dG_unif_k_3_alpha_1000_tau_2.dat'
%% generated by the `filecontents' environment
%% from source `FEM-linear-nondivergence' on 2023/11/03.
%%
 ndof hinv max_error L2_error H1_error eta errDb
 1.2600000000000000e+02   7.0710678118654746e-01   1.1844058988918837e-01   5.8259278471208431e-02   4.3972339369469327e-01   2.9798974856450191e+00   2.0534632860299242e-02
 5.0400000000000000e+02   1.4142135623730949e+00   1.7629963861456877e-03   6.6294613017537707e-04   9.5524390871172728e-03   1.9328304636627422e-01   4.9227701536388199e-04
 2.0160000000000000e+03   2.8284271247461898e+00   3.3746264129615774e-05   1.2962414834676476e-05   3.3315934587536451e-04   1.2720246439964347e-02   2.0938741734705356e-05
 8.0640000000000000e+03   5.6568542494923797e+00   1.7793363440467280e-06   3.1291354883928436e-07   1.4910252862498863e-05   8.0740122547716105e-04   1.6551877230918415e-06
 3.2256000000000000e+04   1.1313708498984759e+01   1.2284871797607622e-07   7.3725773449224762e-08   5.8369179842721114e-07   6.7257863361511050e-05   1.2618018733691360e-06


==> numerical_results/results_hjb_bfs_Exp1_adap_QP_alpha_10000000_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   2.9883085032346268e-01   2.1541433099776394e-01   6.9945747957292348e-01   4.4689649665470732e+00   1.5491596920085197e+01   2.5845084964259968e-04   1.0430529905549340e+01
   5.2000000000000000e+01   7.0710678118654746e-01   3.0188160544986797e-01   2.0811281173292850e-01   6.8149686211096472e-01   5.0367784957047919e+00   1.5228931013596117e+01   2.6248205713041983e-04   1.0248308915111583e+01
   1.0400000000000000e+02   1.4142135623730949e+00   2.3238774769261611e-01   1.4179637064939962e-01   5.0329939316533878e-01   6.0638473093683265e+00   1.2139957631958586e+01   1.8861400681846607e-04   8.2530638637219980e+00
   1.5600000000000000e+02   1.4142135623730949e+00   1.7592436296042119e-01   1.0666659727896778e-01   3.9151759335407016e-01   7.4430103840072004e+00   1.0467201837296686e+01   2.1520655513138087e-04   7.1118111127141717e+00
   2.0800000000000000e+02   1.4142135623730949e+00   1.4275270374279331e-01   8.7231962956221112e-02   3.2331216117921924e-01   9.2187649198152730e+00   9.4568669407014045e+00   2.6731558317039106e-04   6.4166564415591871e+00
   2.6000000000000000e+02   1.4142135623730949e+00   1.2282565152447494e-01   7.5242823226433747e-02   2.7905206718846975e-01   1.1469544889722306e+01   8.8140933596447795e+00   3.4908436608360738e-04   5.9505728673846328e+00
   4.7200000000000000e+02   1.4142135623730949e+00   1.0822662768990779e-01   6.6342560854939975e-02   2.4543063099803630e-01   1.4300855351256123e+01   8.3066309282628108e+00   4.6469327134943117e-04   5.5753039265848576e+00
   7.1200000000000000e+02   1.4142135623730949e+00   9.5155467381567271e-02   5.8412882658249933e-02   2.1539755038760652e-01   1.7870673715952645e+01   7.8108407489931331e+00   5.7417884901300731e-04   5.2193899735992604e+00
   9.9200000000000000e+02   2.8284271247461898e+00   8.2498543919401535e-02   5.0693929122262983e-02   1.8627181339982418e-01   2.2410553584198393e+01   6.8085039712248481e+00   6.2351232148329105e-04   4.8510247648918714e+00
   1.6680000000000000e+03   2.8284271247461898e+00   6.8711809544592994e-02   4.2335042032542722e-02   1.5459749342200699e-01   2.8171442230227143e+01   5.9788667576259078e+00   7.2985366149247444e-04   4.4172795576550010e+00
   2.5640000000000000e+03   2.8284271247461898e+00   5.3141968175806298e-02   3.2824005332283496e-02   1.1926410503805507e-01   3.5544193036346805e+01   4.8390503890899454e+00   6.9020556759002982e-04   3.8796424437509596e+00
   3.4560000000000000e+03   2.8284271247461898e+00   4.3399620139048467e-02   2.6883761001147484e-02   9.7128834017838894e-02   4.4831446435119553e+01   4.1975807562622380e+00   6.8130389534715174e-04   3.5010053251816111e+00
   4.7720000000000000e+03   2.8284271247461898e+00   3.3100834776746357e-02   2.0587538400186147e-02   7.3808221391302942e-02   5.6760211095214530e+01   3.4758383434137978e+00   6.4371632412463242e-04   3.0514386461610874e+00
   5.9000000000000000e+03   2.8284271247461898e+00   2.2301564858707490e-02   1.3981166742185086e-02   4.9374517826096968e-02   7.2006437776281160e+01   2.4634124838294440e+00   5.9355271410765909e-04   2.4955263192852444e+00
   6.2880000000000000e+03   2.8284271247461898e+00   1.3823284687078996e-02   8.7582529080342583e-03   3.0315071258627046e-02   9.0892486921666332e+01   1.7476848583977731e+00   4.9827863198714795e-04   1.9550903741669772e+00
   6.3720000000000000e+03   2.8284271247461898e+00   8.6686075505628124e-03   5.5540009143119039e-03   1.8825340168271264e-02   1.1440397855957123e+02   1.3495971711316006e+00   3.9706514459669773e-04   1.5402817448984290e+00
   6.4800000000000000e+03   2.8284271247461898e+00   5.4400645475991549e-03   3.5290135369729510e-03   1.1690508231939250e-02   1.4404030628847465e+02   1.0979221256677558e+00   3.0697952717340105e-04   1.2133243617491547e+00
   6.6680000000000000e+03   2.8284271247461898e+00   3.5710823264231695e-03   2.3546018283974032e-03   7.5724198912166807e-03   1.8125425673705286e+02   8.6277184178770738e-01   2.5032639591260342e-04   9.7591537724284227e-01
   6.9800000000000000e+03   2.8284271247461898e+00   2.0577539027306635e-03   1.3818618279492444e-03   4.3072992308294976e-03   2.2830657116024594e+02   7.2487129643230264e-01   1.7500076530951869e-04   7.3510946637436225e-01
   7.4440000000000000e+03   2.8284271247461898e+00   1.3567111640314100e-03   9.3278797129868333e-04   2.8060030277800340e-03   2.8720605738845001e+02   5.6782464267261967e-01   1.4339069526070336e-04   5.9093457635388102e-01
   8.0360000000000000e+03   2.8284271247461898e+00   8.7239050962278908e-04   6.1285375923974812e-04   1.8059354918389548e-03   3.6157150972574647e+02   4.6957840178109689e-01   1.1040367440251497e-04   4.6977688809350687e-01
   9.0160000000000000e+03   2.8284271247461898e+00   5.5679761672738914e-04   3.9920936647719227e-04   1.1981860458312637e-03   4.5522774796548225e+02   3.7070149602913510e-01   8.7350559385024340e-05   3.7161660326657153e-01
   1.0536000000000000e+04   2.8284271247461898e+00   3.8131668726981705e-04   2.8142828530640108e-04   8.5997807862506995e-04   5.7310917091872591e+02   2.9485750674780054e-01   7.3266489726608874e-05   3.0444647419673787e-01
   1.2812000000000000e+04   2.8284271247461898e+00   2.4412245153887513e-04   1.8954001010435830e-04   6.0207072408968547e-04   7.2168719922233186e+02   2.3544159927681638e-01   5.8600820723508917e-05   2.4328631695388153e-01
   1.5476000000000000e+04   2.8284271247461898e+00   1.6164264251189442e-04   1.2679001076477091e-04   3.7534884578762512e-04   9.0898905192321820e+02   1.9554005178941919e-01   4.3626740493629690e-05   1.9058505617593993e-01
   1.8904000000000000e+04   2.8284271247461898e+00   1.0862147382489917e-04   8.6851308492256180e-05   2.9753696712222854e-04   1.1447813596991393e+03   1.5188558359290086e-01   3.6388059728720279e-05   1.5376744187993982e-01
   2.4768000000000000e+04   5.6568542494923797e+00   7.4756128962516488e-05   6.6908386393745522e-05   2.1681041700591253e-04   1.4418081750617353e+03   1.2116045120578255e-01   2.9782192123906093e-05   1.2437015922648874e-01
   3.2324000000000000e+04   5.6568542494923797e+00   5.1943513621532933e-05   4.7919404655834421e-05   1.5562216568205749e-04   1.8160945510093195e+03   9.9464190230619920e-02   2.3317155358606931e-05   9.9508934026215926e-02
   4.1456000000000000e+04   5.6568542494923797e+00   3.3871619750935889e-05   3.3135936986851159e-05   1.2733779692214326e-04   2.2879043866200923e+03   8.1207565992434519e-02   1.8115688394715335e-05   7.9156056586932283e-02
   5.4960000000000000e+04   5.6568542494923797e+00   2.4173271828298315e-05   2.5392128422569681e-05   1.0781299333933759e-04   2.8821776778880958e+03   6.4142009994913457e-02   1.5242167019979824e-05   6.4851493423902382e-02


==> numerical_results/results_hjb_bfs_Exp1_adap_QP_alpha_100000_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   2.3556653598013466e-01   1.7427434901719560e-01   5.4120463057695656e-01   4.1578103777256592e+00   2.0270059782859160e+01   1.3901329405633378e-02   9.0988990390083053e+00
   6.8000000000000000e+01   7.0710678118654746e-01   2.0450477605781373e-01   1.3823802377155883e-01   4.4881620230708508e-01   4.8512201435799289e+00   1.4631314416527607e+01   1.1979411021013409e-02   8.0222113276112221e+00
   1.0400000000000000e+02   1.4142135623730949e+00   1.7508092434949557e-01   1.1280462094890038e-01   3.7054451792347848e-01   5.7884314366084242e+00   1.1317698927962864e+01   1.1058725010350934e-02   7.0550234023749185e+00
   1.5600000000000000e+02   1.4142135623730949e+00   1.1531874956867574e-01   7.6741072143642439e-02   2.5058823945201508e-01   7.1744273005041910e+00   9.1861557594338166e+00   9.7221397379969599e-03   5.6512906577509794e+00
   2.4800000000000000e+02   1.4142135623730949e+00   7.8418722573252386e-02   5.4804063548211018e-02   1.6913314016371084e-01   8.9846938150461888e+00   7.2675953267618576e+00   8.9544960265506290e-03   4.6025113369878472e+00
   3.4400000000000000e+02   1.4142135623730949e+00   5.4200159769345391e-02   3.9809131186179438e-02   1.1042984212546078e-01   1.1279186432531610e+01   5.2489180509238906e+00   8.2686999040788578e-03   3.7110523582673665e+00
   4.2800000000000000e+02   1.4142135623730949e+00   3.5122608306977166e-02   2.7055694073064268e-02   6.7497168572671670e-02   1.4240194706900406e+01   3.7051954172133774e+00   6.7677866675613929e-03   2.8845908777144982e+00
   5.4800000000000000e+02   2.8284271247461898e+00   2.4739436397101688e-02   1.9345439362919641e-02   4.6719455082385820e-02   1.8003438628533111e+01   3.0083270475461368e+00   5.0870865909861118e-03   2.3929683579926349e+00
   6.0000000000000000e+02   2.8284271247461898e+00   1.8017708593223047e-02   1.4774685438168520e-02   3.2583701421758079e-02   2.2657832532932957e+01   2.4444330159164380e+00   4.4190952560942964e-03   1.9815322855394675e+00
   6.7200000000000000e+02   2.8284271247461898e+00   1.3224546427233974e-02   1.1464781414091426e-02   2.2984546941830757e-02   2.8595248252710114e+01   1.9587111507750321e+00   3.8533529173112591e-03   1.6411957367869954e+00
   9.6800000000000000e+02   2.8284271247461898e+00   8.5971445706379823e-03   8.2476083712153050e-03   1.3841337543744685e-02   3.6091517979602493e+01   1.3375492409996008e+00   3.2463867078287301e-03   1.2376300156614415e+00
   1.1720000000000000e+03   2.8284271247461898e+00   6.1318642943389845e-03   6.1313982580350236e-03   9.5846657566869744e-03   4.5444711068030479e+01   1.0345131313079567e+00   2.5562598391830615e-03   1.0042802554375654e+00
   1.3880000000000000e+03   2.8284271247461898e+00   4.0782218833679273e-03   4.2002547299784957e-03   6.2506129023241971e-03   5.7244691000212697e+01   8.3337886710170550e-01   1.8315890348771235e-03   7.8281577183286244e-01
   1.8040000000000000e+03   2.8284271247461898e+00   2.7683337083204695e-03   3.0399801871971348e-03   4.1208334702198439e-03   7.2026283259158831e+01   6.4387792384605735e-01   1.4067249345685040e-03   6.0485798019037140e-01
   2.3760000000000000e+03   2.8284271247461898e+00   1.6205700833442638e-03   1.9825968010302899e-03   2.9297689216911242e-03   9.0726181608329455e+01   4.1883999071875222e-01   1.0222136125459524e-03   4.1790690595540536e-01
   3.0960000000000000e+03   2.8284271247461898e+00   1.1374112308184525e-03   1.3478079691686138e-03   3.3559286673138966e-03   1.1413125970103169e+02   3.4139809459128112e-01   7.9329762282198679e-04   3.3387355464382595e-01
   3.9280000000000000e+03   2.8284271247461898e+00   7.6089921374189462e-04   9.1764383091957544e-04   2.6580590870321067e-03   1.4365663396780934e+02   2.7551671612322393e-01   5.7909578497358782e-04   2.5669738579551116e-01
   5.1840000000000000e+03   2.8284271247461898e+00   5.7038636854322977e-04   7.1431804974379993e-04   2.1284804449018800e-03   1.8077102130393953e+02   2.1299001711730908e-01   4.7038059749932026e-04   2.0344756789421214e-01
   6.9440000000000000e+03   2.8284271247461898e+00   4.0368161732889929e-04   5.1870672864429189e-04   1.5290709962352889e-03   2.2759965408771524e+02   1.6880858049027087e-01   3.6421219334781263e-04   1.6031828025699754e-01
   9.2880000000000000e+03   2.8284271247461898e+00   3.4121800520103829e-04   4.5499546500032636e-04   1.2273227052312131e-03   2.8654344754821199e+02   1.2992099588339059e-01   3.0616597892585418e-04   1.2930070072807567e-01
   1.2288000000000000e+04   2.8284271247461898e+00   2.5691344137868111e-04   3.5647778831477414e-04   1.0056239979861531e-03   3.6081994530537384e+02   1.0300071759579256e-01   2.4235333335098641e-04   1.0302503287052341e-01
   1.5760000000000000e+04   5.6568542494923797e+00   1.9383773102034564e-04   2.7527833635288245e-04   8.6822885502258764e-04   4.5442327096773499e+02   8.2810464738325290e-02   1.9151634555447661e-04   8.2120521731541440e-02
   2.0276000000000000e+04   5.6568542494923797e+00   1.5679144787478848e-04   2.2521794259621730e-04   6.7868204207835795e-04   5.7233815413741343e+02   6.5430737500650704e-02   1.5580564420969445e-04   6.5953625076545022e-02
   2.7232000000000000e+04   5.6568542494923797e+00   1.2874216715499603e-04   1.8138675542757075e-04   5.6712571026555202e-04   7.2087287400353011e+02   5.2532141082297402e-02   1.2811083070021767e-04   5.3675337240570400e-02
   3.5788000000000000e+04   5.6568542494923797e+00   9.9251418121445252e-05   9.8341146525359797e-05   5.2296753759354276e-04   7.2106599448624252e+02   4.3359307065176496e-02   9.8450925364534925e-05   4.2692341409970302e-02
   4.7008000000000000e+04   5.6568542494923797e+00   8.0674079278897202e-05   8.1176324180593485e-05   4.1601503678598240e-04   9.0822578616780220e+02   3.4838945534790992e-02   8.0098717611276626e-05   3.4533518922321753e-02
   6.1796000000000000e+04   5.6568542494923797e+00   6.7106223143930123e-05   5.4709731774073758e-05   3.8649779874239067e-04   1.1440617509271053e+03   2.8035287003049400e-02   6.6749343893059842e-05   2.8357262768067115e-02
   8.0140000000000000e+04   5.6568542494923797e+00   5.5921994218877855e-05   3.5765850107766551e-05   3.5639628222669073e-04   1.4411697139987698e+03   2.2743431626938034e-02   5.5734531173902984e-05   2.3397468876992244e-02
   1.0447200000000000e+05   5.6568542494923797e+00   4.7129259757331451e-05   3.5107082626389808e-05   2.8276790820001596e-04   1.4413604785783803e+03   1.8404042628356071e-02   4.6945587715104887e-05   1.9377080234936315e-02


==> numerical_results/results_hjb_bfs_Exp1_adap_QP_alpha_1000_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   7.7495657620876623e-02   9.7695859686052600e-02   2.2229626363225724e-01   3.9783189334672606e+00   7.8501589451536349e+00   6.9495618227765177e-02   2.8119341742857631e+00
   7.2000000000000000e+01   7.0710678118654746e-01   6.4486719608172288e-02   7.9614203092740837e-02   2.1808661272915883e-01   4.4260255629779657e+00   5.1200072587860177e+00   5.8047503787232946e-02   2.5811802981622254e+00
   8.4000000000000000e+01   1.4142135623730949e+00   6.3199333268681462e-02   8.0708841524350983e-02   1.6778543233067303e-01   4.9270228324286398e+00   3.6218178465784097e+00   5.4123287845902923e-02   2.1249922853090348e+00
   1.6400000000000000e+02   1.4142135623730949e+00   5.2139008403381759e-02   8.1857426486811838e-02   1.0556485613825267e-01   5.3534011640637971e+00   3.2915716416326983e+00   4.9560573046615125e-02   2.0602532805057545e+00
   2.6000000000000000e+02   1.4142135623730949e+00   4.0926007020477551e-02   6.8849513649438115e-02   8.0908548183504986e-02   6.7634273189197121e+00   2.2409310581004762e+00   4.0011012651445910e-02   1.5777626706501626e+00
   3.5200000000000000e+02   2.8284271247461898e+00   3.1441321747971318e-02   5.3285211891093427e-02   6.1921752220700128e-02   8.5643315125606279e+00   1.4330738280188420e+00   3.0918915076348058e-02   1.1901561056369636e+00
   5.0400000000000000e+02   2.8284271247461898e+00   2.3470779049926560e-02   3.9837769735552621e-02   4.6026598883601492e-02   1.0813528174509656e+01   1.0331531201901005e+00   2.3036954802070242e-02   9.0317232798164970e-01
   6.8400000000000000e+02   2.8284271247461898e+00   1.6353862880946313e-02   2.7815902142920151e-02   3.2095158146274193e-02   1.3676606137664351e+01   7.3011911509610328e-01   1.6116301529912391e-02   6.4110323870363761e-01
   9.8400000000000000e+02   2.8284271247461898e+00   1.2242362334471846e-02   2.0576971509603231e-02   2.4416378122213974e-02   1.7162842230293013e+01   5.2998948253850098e-01   1.2105050015966345e-02   4.8276938053164575e-01
   1.1640000000000000e+03   2.8284271247461898e+00   9.4166015583727614e-03   1.5512169914158640e-02   1.9429120552894485e-02   2.1547778011686528e+01   4.4771753829691158e-01   9.2955802795219866e-03   4.0178669774902831e-01
   1.4960000000000000e+03   2.8284271247461898e+00   7.1123520483283298e-03   1.1373277389442908e-02   1.6914211752937874e-02   2.7088278121907166e+01   3.3004843048350679e-01   7.0958509215186538e-03   3.0505878605917197e-01
   1.8760000000000000e+03   2.8284271247461898e+00   5.7607823572025400e-03   7.6270126768240801e-03   2.4725693117417805e-02   3.0943458419183514e+01   2.3834334771103630e-01   5.7140486631499510e-03   2.3463490533770071e-01
   2.5800000000000000e+03   2.8284271247461898e+00   4.5889384917708730e-03   5.7057315690398408e-03   2.1099870504578337e-02   3.8883355456326925e+01   1.8008668938595004e-01   4.5566087123218024e-03   1.8284331840350998e-01
   3.3840000000000000e+03   2.8284271247461898e+00   3.3709652737334839e-03   4.2111021032293873e-03   1.4129500727340299e-02   4.8898107455530251e+01   1.4457607015639004e-01   3.3470197215225428e-03   1.4023347833030375e-01
   4.2640000000000000e+03   2.8284271247461898e+00   2.5529323889510458e-03   3.4342102170575005e-03   1.0174610761402735e-02   6.1506778123400203e+01   1.1215386829354286e-01   2.5350134702342153e-03   1.0732515815180207e-01
   5.5560000000000000e+03   2.8284271247461898e+00   1.9848485669283211e-03   2.6753057437828450e-03   7.5666403054664919e-03   7.7392985101463466e+01   9.1683955024525990e-02   1.9728698932553468e-03   8.5788628409337042e-02
   7.6720000000000000e+03   2.8284271247461898e+00   1.5667679231476939e-03   2.0474487495231539e-03   6.0314907962526415e-03   9.7395687457844161e+01   7.2560368831222466e-02   1.5632363294482143e-03   6.8470173475054366e-02
   1.0032000000000000e+04   2.8284271247461898e+00   1.3138536077785857e-03   1.4725312544145099e-03   5.3919841617194406e-03   1.1388598698302482e+02   5.5470756459364792e-02   1.3121604901868977e-03   5.5089185939650780e-02
   1.3152000000000000e+04   5.6568542494923797e+00   1.0744934959562302e-03   1.2567885604763385e-03   4.4790729784420650e-03   1.4335810161010835e+02   4.3749528192853104e-02   1.0728328962212874e-03   4.4395454272920645e-02
   1.7488000000000000e+04   5.6568542494923797e+00   8.4913383676651910e-04   8.3595275055919059e-04   3.9029609222295089e-03   1.8049678179283114e+02   3.5575135404970912e-02   8.4770264592992639e-04   3.5562616328196968e-02
   2.3076000000000000e+04   5.6568542494923797e+00   7.0174317941595898e-04   7.8899872575166998e-04   3.3057308848605583e-03   2.2728500844027994e+02   2.8602905545694227e-02   7.0001771112770950e-04   2.8964042132789452e-02
   3.0916000000000000e+04   5.6568542494923797e+00   5.8996462407601147e-04   7.7087608093935665e-04   2.5748078099220345e-03   2.8622679153540759e+02   2.3002549369079781e-02   5.8835536822754442e-04   2.3937320760205182e-02
   4.1144000000000000e+04   5.6568542494923797e+00   4.8717749980548009e-04   6.2825088002485237e-04   2.0007848363648335e-03   3.6048958408805532e+02   1.8727300584875942e-02   4.8617223913454750e-04   1.9701974260312286e-02
   5.2896000000000000e+04   5.6568542494923797e+00   4.0851512464434614e-04   5.4398191132282571e-04   1.6432019575123519e-03   4.5403223223648672e+02   1.5417956078648619e-02   4.0830119897533845e-04   1.6427363205011546e-02
   6.7744000000000000e+04   5.6568542494923797e+00   3.1344540831179657e-04   3.4770429149585507e-04   1.3704279259581923e-03   5.7189899252267901e+02   1.3429570153391780e-02   3.1340336738496964e-04   1.3322722154337578e-02
   8.2672000000000000e+04   5.6568542494923797e+00   2.3207737248936503e-04   2.1116635695006097e-04   1.0913851553763791e-03   7.2049938147147338e+02   1.1264327285995572e-02   2.3202839723720082e-04   1.0488513137457941e-02
   1.0716000000000000e+05   5.6568542494923797e+00   2.3524641502495436e-01   2.5025713192029087e-01   3.0325111899167356e-01   9.1676797981711320e+02   1.1098721065993169e+00   2.3524640781326753e-01   3.9223419777051490e+01


==> numerical_results/results_hjb_bfs_Exp1_adap_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   1.6934235767108810e-01   1.9312631218369644e-01   3.5713770368869679e-01   3.9527784532394570e+00   1.9135474927954710e+00   1.5315624818922391e-01   5.2198937429982450e-01
   7.2000000000000000e+01   7.0710678118654746e-01   1.4298137544926248e-01   1.4970196217605511e-01   4.3415842953612838e-01   4.6311386265261723e+00   1.1851747068872003e+00   1.3949847254079839e-01   4.9718675020997216e-01
   8.4000000000000000e+01   1.4142135623730949e+00   1.3434906015085404e-01   1.4224559376205373e-01   5.0595502018646965e-01   5.2731138795242831e+00   8.8475308079586346e-01   1.2780328736070856e-01   4.3694833881300482e-01
   1.7600000000000000e+02   1.4142135623730949e+00   1.2802556816655164e-01   1.4144433139338625e-01   4.8729383987193842e-01   5.2494399955006976e+00   7.1406327980017092e-01   1.2780855745275954e-01   4.4005852674856150e-01
   2.3200000000000000e+02   1.4142135623730949e+00   1.2858888279034866e-01   1.4381863016520474e-01   4.7769426392880804e-01   5.2464217486072942e+00   5.9410399383964940e-01   1.2707910867818550e-01   4.3826483838197428e-01
   3.0000000000000000e+02   2.8284271247461898e+00   9.5195839662666801e-02   1.2343521851326764e-01   2.6170138772658080e-01   6.2086404131821782e+00   4.6210860682486032e-01   9.5169003517138639e-02   3.5229315798916666e-01
   3.8400000000000000e+02   2.8284271247461898e+00   7.5153181619045592e-02   1.0636067656055455e-01   1.7977597253974853e-01   7.7253299460410352e+00   3.6427677301914574e-01   7.4818119114580139e-02   2.7839550483139136e-01
   5.9200000000000000e+02   2.8284271247461898e+00   5.5586181216704195e-02   7.6907899576815722e-02   1.4363073922364694e-01   9.7202143907169223e+00   2.8625683578510353e-01   5.5253694828964584e-02   2.1983511930931701e-01
   9.2000000000000000e+02   2.8284271247461898e+00   4.3264097394539930e-02   6.4448153415211470e-02   9.1738758251924207e-02   1.2207049391314101e+01   2.1766639002344845e-01   4.3041292306141454e-02   1.6989743705746027e-01
   1.2680000000000000e+03   2.8284271247461898e+00   3.1936494570689783e-02   4.2890473286067342e-02   8.5683058218305033e-02   1.5373717346595683e+01   1.7348694577735660e-01   3.1832025668435376e-02   1.3664661041846454e-01
   1.6280000000000000e+03   2.8284271247461898e+00   2.4359021764974148e-02   3.2984867366599474e-02   6.3828262880187378e-02   1.9353457674543627e+01   1.2938886904253083e-01   2.4295527721721139e-02   1.0282068630837908e-01
   2.1040000000000000e+03   2.8284271247461898e+00   2.0599028082223497e-02   2.6504780485329140e-02   6.1515484327657834e-02   2.2628270136177402e+01   1.0282351299295424e-01   2.0557478069787499e-02   8.4246922846394831e-02
   2.8520000000000000e+03   2.8284271247461898e+00   1.6269652444661553e-02   2.0469217278977207e-02   5.6751014894795136e-02   2.8483619225337414e+01   8.3573974614945840e-02   1.6196109178327922e-02   6.7586326688108045e-02
   3.8520000000000000e+03   2.8284271247461898e+00   1.2252051310738659e-02   1.4591754022401751e-02   5.2003466900610855e-02   3.5865146853761196e+01   6.6841423516617149e-02   1.2173825153272672e-02   5.2620814586796461e-02
   5.2800000000000000e+03   2.8284271247461898e+00   9.7099133557597417e-03   1.2646178475394575e-02   3.5145048191869852e-02   4.5146519401729655e+01   5.1742633837143358e-02   9.6704748505134219e-03   4.1175270240656162e-02
   7.0600000000000000e+03   2.8284271247461898e+00   7.9624529147483691e-03   9.6278266583419772e-03   3.2756815495734497e-02   5.6843810242856428e+01   4.1120506080737688e-02   7.9166975416001817e-03   3.3314880136186623e-02
   9.2120000000000000e+03   5.6568542494923797e+00   6.2171336383574083e-03   7.0488593286691294e-03   2.7041260712492028e-02   7.1582122390237529e+01   3.3284923859672008e-02   6.2137550396645647e-03   2.6749857467531196e-02
   1.2144000000000000e+04   5.6568542494923797e+00   5.0310206050117046e-03   5.4720213003815717e-03   2.1885657602877747e-02   9.0156177457276058e+01   2.6777569918080505e-02   5.0275897453379570e-03   2.1606127817462042e-02
   1.6052000000000000e+04   5.6568542494923797e+00   4.1459825047381882e-03   4.0823272232674472e-03   1.8600307123697913e-02   9.0189723448578121e+01   2.1398706574462346e-02   4.1410749677729146e-03   1.7507771872752612e-02
   2.1476000000000000e+04   5.6568542494923797e+00   3.3487197821173709e-03   3.6940918587260699e-03   1.4167635443234969e-02   1.1357873781193895e+02   1.7317326850182078e-02   3.3454214913674501e-03   1.4165365565743295e-02
   2.8208000000000000e+04   5.6568542494923797e+00   2.5878451668442937e-03   2.7480422548303305e-03   1.0984402823886463e-02   1.4306108859471584e+02   1.4262403687884069e-02   2.5854154371494076e-03   1.1361158209483881e-02
   3.7232000000000000e+04   5.6568542494923797e+00   2.0883412074455820e-03   1.8570714552310599e-03   9.6999388702930737e-03   1.8020185677803647e+02   1.1408267104244679e-02   2.0852654992904235e-03   9.1245125793316846e-03
   4.8864000000000000e+04   5.6568542494923797e+00   1.7102157325568079e-03   1.4411264754624819e-03   8.4614673891297548e-03   2.2699973057587508e+02   9.2041401352568816e-03   1.7098352012303428e-03   7.4125959661212352e-03
   6.4356000000000000e+04   5.6568542494923797e+00   1.4377913805504461e-03   1.1950336066598817e-03   7.1723436444670217e-03   2.8595939445228498e+02   7.5040048691672363e-03   1.4374955989897320e-03   6.1306549501120777e-03
   8.3948000000000000e+04   5.6568542494923797e+00   1.2306068583703409e-03   1.0345654757178610e-03   6.1032642638670183e-03   2.8599763428304590e+02   6.0858743123163150e-03   1.2305714436312723e-03   5.0975492382688585e-03
   1.1246400000000000e+05   1.1313708498984759e+01   1.0893187921697245e-03   1.0738104383447901e-03   4.7779981150132822e-03   3.6027424998305855e+02   4.9760327290178175e-03   1.0891603310766869e-03   4.3377249573383235e-03


==> numerical_results/results_hjb_bfs_Exp1_unif_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   1.6934235767108810e-01   1.9312631218369644e-01   3.5713770368869679e-01   3.9527784532394570e+00   1.9135474927954710e+00   1.5315624818922391e-01   5.2198937429982450e-01
   8.4000000000000000e+01   1.4142135623730949e+00   1.3434906015085404e-01   1.4224559376205373e-01   5.0595502018646965e-01   5.2731138795242831e+00   8.8475308079586346e-01   1.2780328736070856e-01   4.3694833881300482e-01
   2.6000000000000000e+02   2.8284271247461898e+00   9.5215182792388026e-02   1.2315237850465731e-01   2.6174263484121912e-01   6.2081383757822222e+00   4.7357315622502782e-01   9.5196919665073487e-02   3.5231544491058858e-01
   9.0000000000000000e+02   5.6568542494923797e+00   7.3352719526228766e-02   9.7498050090658706e-02   2.3769842292648777e-01   7.8148283916801846e+00   2.8167888355967990e-01   7.2742346797129542e-02   2.6081617574806520e-01
   3.3320000000000000e+03   1.1313708498984759e+01   5.2180786765626833e-02   7.9857638681430546e-02   1.0777313300463140e-01   9.7333651880216454e+00   2.0031978195085351e-01   5.2162890470857981e-02   1.9135815474518250e-01
   1.2804000000000000e+04   2.2627416997969519e+01   3.7585321280331097e-02   5.9873293878994899e-02   7.6092266824818997e-02   1.2264770126886773e+01   1.4337107739239685e-01   3.7460243746881727e-02   1.3830662185912757e-01
   5.0180000000000000e+04   4.5254833995939038e+01   2.7305468844813750e-02   4.4942623356481644e-02   5.4379143548327714e-02   1.5431987255380678e+01   1.0156910037443517e-01   2.7304348255427859e-02   9.9989310992814079e-02
   1.9866000000000000e+05   9.0509667991878075e+01   1.9857436397177991e-02   3.3149965766975147e-02   3.9364760889608524e-02   1.9425283402110114e+01   7.2758753800960585e-02   1.9830381078436592e-02   7.2313458584101792e-02


==> numerical_results/results_hjb_bfs_Exp2_adap_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   2.1958785822064703e-02   1.9637242466323802e-02   6.8566101627612633e-02   2.1378600294270733e-01   3.1153040574700863e-02   1.3413273929556371e-02   4.5237846295324229e-02
   6.8000000000000000e+01   7.0710678118654746e-01   2.2697161210022018e-02   2.0158635209364638e-02   7.5513403327505627e-02   2.5751380896804055e-01   2.5097201575280451e-02   1.2635989445920039e-02   4.2844245847283073e-02
   8.4000000000000000e+01   1.4142135623730949e+00   2.3508790519683513e-02   2.0988442287610969e-02   7.0097821805341839e-02   2.4193827546321489e-01   2.0592208046325538e-02   1.1686792400006753e-02   3.9729173542406092e-02
   1.7200000000000000e+02   1.4142135623730949e+00   2.3043092426208847e-02   2.0456843817081967e-02   6.8699474675813207e-02   2.4136180216453515e-01   1.8255405116191101e-02   1.1533732053414078e-02   3.9166081268643037e-02
   2.4400000000000000e+02   1.4142135623730949e+00   2.1333806546049241e-02   1.8093935051914287e-02   6.6046725697240349e-02   2.6136795095481558e-01   1.4388264371348325e-02   9.1275548594080096e-03   3.4203503860147276e-02
   3.6800000000000000e+02   2.8284271247461898e+00   1.9811553387286792e-02   1.6427634312483962e-02   5.8877238824563805e-02   2.2606317947858892e-01   1.1396629509340155e-02   7.0921396621350758e-03   2.7959007727139901e-02
   6.0000000000000000e+02   2.8284271247461898e+00   1.8885641071200773e-02   1.5145653612258073e-02   6.3905813286193131e-02   2.7179290596532879e-01   8.6846739094349201e-03   5.4692955420237721e-03   2.1525807293030975e-02
   9.0800000000000000e+02   2.8284271247461898e+00   1.9343421272967200e-02   1.5688270971278413e-02   6.4658747716371937e-02   2.8619714327368345e-01   7.5947361833191545e-03   4.9743423990117634e-03   1.9183146512470082e-02
   1.2920000000000000e+03   2.8284271247461898e+00   1.9293210886599303e-02   1.5686241142225114e-02   6.2447829294587524e-02   2.9044954516607263e-01   6.2576597662637925e-03   4.1715561347836824e-03   1.5962493548514336e-02
   1.6720000000000000e+03   2.8284271247461898e+00   1.9937478561748271e-02   1.6369872791832191e-02   6.2336774374848899e-02   2.9339498698138539e-01   5.0967725240336544e-03   3.3628249713614760e-03   1.3102204228235831e-02
   2.1320000000000000e+03   2.8284271247461898e+00   2.0688475110345002e-02   1.7378350189465132e-02   6.3207897186688455e-02   3.0200197394820960e-01   4.1219947473019698e-03   2.6845574895164562e-03   1.0593929605932523e-02
   2.8680000000000000e+03   2.8284271247461898e+00   2.0930716924765357e-02   1.7687759169526130e-02   6.2922109500905862e-02   3.1226923059752687e-01   3.5061117231522179e-03   2.3058340613809855e-03   9.0444930018542362e-03
   4.0760000000000000e+03   2.8284271247461898e+00   2.1011980774892587e-02   1.7882975817273487e-02   6.3425483922839948e-02   3.2412049038710655e-01   2.9103041932208927e-03   1.8883913996502960e-03   7.5571742737388630e-03
   5.6000000000000000e+03   2.8284271247461898e+00   2.0963391161606046e-02   1.7901296601555563e-02   6.2824711995350641e-02   3.3379383236412907e-01   2.4388818750294078e-03   1.5805325292821515e-03   6.3455023909242342e-03
   7.4840000000000000e+03   5.6568542494923797e+00   2.1015335165626509e-02   1.7960810368613359e-02   6.2255567583150019e-02   3.4782702230777446e-01   2.0629234868795067e-03   1.3396286507247838e-03   5.3687420349030207e-03
   1.0220000000000000e+04   5.6568542494923797e+00   2.1173476025330800e-02   1.8131428554393605e-02   6.2229307390782383e-02   3.6444699999364361e-01   1.7367598694374565e-03   1.1442539183052242e-03   4.5291186535554757e-03
   1.3704000000000000e+04   5.6568542494923797e+00   2.1309840201895507e-02   1.8292238078071271e-02   6.2157985353768319e-02   3.8288421385162524e-01   1.4848178161719259e-03   9.7564505314100161e-04   3.8761173762007330e-03
   1.7768000000000000e+04   5.6568542494923797e+00   2.1501286895509411e-02   1.8520600298181582e-02   6.2257139293801105e-02   4.0838125549723731e-01   1.2271936806386679e-03   7.9268396291004410e-04   3.2115000167630080e-03
   2.2988000000000000e+04   5.6568542494923797e+00   2.1581039152773079e-02   1.8607107746068798e-02   6.2289475209038575e-02   4.3772604965020440e-01   1.0166232366378878e-03   6.5067922015909726e-04   2.6640837765588331e-03
   2.9676000000000000e+04   5.6568542494923797e+00   2.1582651196092997e-02   1.8617110968702839e-02   6.2188373959212624e-02   4.6685453407536537e-01   8.5367930426158585e-04   5.4865205303446967e-04   2.2364847479681756e-03
   3.8652000000000000e+04   1.1313708498984759e+01   2.1643091185629525e-02   1.8695854453315241e-02   6.2185610232838841e-02   5.0620900648017042e-01   7.0798571322325927e-04   4.4952514573564761e-04   1.8585063686679818e-03
   5.0568000000000000e+04   1.1313708498984759e+01   2.1672031318351451e-02   1.8731414185372823e-02   6.2193350411048835e-02   5.4601423778984770e-01   5.9604497545371455e-04   3.7974843180262058e-04   1.5661381374088292e-03
   6.5776000000000000e+04   1.1313708498984759e+01   2.1667424694712601e-02   1.8726817515598869e-02   6.2169058584104708e-02   5.8895944284853008e-01   5.0329056735774953e-04   3.2559099887499628e-04   1.3202142429277035e-03
   8.7292000000000000e+04   1.1313708498984759e+01   2.1685491840590047e-02   1.8746150467911917e-02   6.2194822234852731e-02   6.4068735878492955e-01   4.2569540847067397e-04   2.7574139810688641e-04   1.1167085718703578e-03
   1.1453200000000000e+05   1.1313708498984759e+01   2.1709591932626542e-02   1.8772462737875154e-02   6.2239288884123854e-02   6.9438557540166501e-01   3.6029422369668535e-04   2.3384139944117028e-04   9.4513398310713142e-04


==> numerical_results/results_hjb_bfs_Exp2_unif_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   3.2000000000000000e+01   7.0710678118654746e-01   2.1958785822064703e-02   1.9637242466323802e-02   6.8566101627612633e-02   2.1378600294270733e-01   3.1153040574700863e-02   1.3413273929556371e-02   4.5237846295324229e-02
   8.4000000000000000e+01   1.4142135623730949e+00   2.3508790519684710e-02   2.0988442287612645e-02   7.0097821805356064e-02   2.4193827546319982e-01   2.0592208046330683e-02   1.1686792400007083e-02   3.9729173542406078e-02
   2.6000000000000000e+02   2.8284271247461898e+00   2.0611067507145975e-02   1.7337316665590602e-02   6.2667049019052651e-02   2.4595882482839027e-01   1.2961641690997169e-02   8.3601375737941668e-03   3.1149120828373782e-02
   9.0000000000000000e+02   5.6568542494923797e+00   1.7792317569144449e-02   1.3994543561743842e-02   6.3067172754979972e-02   2.8965947211512622e-01   8.2853348139190972e-03   5.5353251557072906e-03   2.1107320900804763e-02
   3.3320000000000000e+03   1.1313708498984759e+01   1.8539604979942229e-02   1.4920239305360726e-02   6.2645839670654915e-02   2.9750394690727999e-01   5.8577097375301515e-03   4.1489748899361844e-03   1.5230475222101563e-02
   1.2804000000000000e+04   2.2627416997969519e+01   1.9222052335912398e-02   1.5390921948348877e-02   6.1960446624655434e-02   2.9775097166771292e-01   4.3225234833520962e-03   3.1171228738687239e-03   1.1321858381993620e-02
   5.0180000000000000e+04   4.5254833995939038e+01   1.9760322058780581e-02   1.6065403206243174e-02   6.2161910095796309e-02   3.1273591975753351e-01   3.2048879020959743e-03   2.3308000230350158e-03   8.4187428335693176e-03
   1.9866000000000000e+05   9.0509667991878075e+01   2.0237222001274518e-02   1.6697953884329174e-02   6.2232919149526784e-02   3.3331187915860927e-01   2.3825335987051914e-03   1.7443686849375009e-03   6.2679961906895792e-03


==> numerical_results/results_hjb_bfs_Exp4_adap_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   4.0000000000000000e+01   7.0710678118654746e-01   3.1243019359663887e-01   4.5649510629921686e-01   8.4311089248234006e-01   8.2767867418389685e+00   4.4881132844516607e+00   3.0812235063259807e-01   1.0113876449338055e+00
   8.0000000000000000e+01   7.0710678118654746e-01   2.9805725973706354e-01   4.4374107459803780e-01   7.7959806670167464e-01   8.9858695907308306e+00   3.4085441720318741e+00   2.9670055832976439e-01   9.8410713666968430e-01
   1.0800000000000000e+02   1.4142135623730949e+00   2.7762718399624903e-01   4.2502262656815643e-01   6.8792897480116788e-01   1.1760635502477381e+01   2.1985984536311998e+00   2.7186649149636777e-01   9.2290853405374340e-01
   2.0400000000000000e+02   1.4142135623730949e+00   2.7663783150860655e-01   4.2633682241489873e-01   6.8696176590072777e-01   1.1775583484423748e+01   1.7850054965646920e+00   2.7073309256683509e-01   9.1615791052057716e-01
   2.9200000000000000e+02   1.4142135623730949e+00   2.7227864260919177e-01   4.2943859444071841e-01   6.8770004475567004e-01   1.1768481214548846e+01   1.4200893828898873e+00   2.7019604825553384e-01   9.1093040901637945e-01
   4.0800000000000000e+02   1.4142135623730949e+00   2.5999949929834582e-01   4.1968026078404330e-01   6.5244231204042247e-01   1.2771968591503629e+01   1.2030470462654319e+00   2.5819310656981664e-01   8.7414339032302701e-01
   6.8400000000000000e+02   2.8284271247461898e+00   2.2790854598034288e-01   3.7691579071786602e-01   5.5698089786798344e-01   1.8034492210382297e+01   9.5103601465905085e-01   2.2725604404787236e-01   7.7636901425990368e-01
   8.9200000000000000e+02   2.8284271247461898e+00   1.8994416466536326e-01   3.3150301846378882e-01   4.4412420958412108e-01   2.5453540109155561e+01   7.5276248517239708e-01   1.8956311654281147e-01   6.5723569800863701e-01
   1.1680000000000000e+03   2.8284271247461898e+00   1.5623812515094335e-01   2.8051688871532476e-01   3.5744955204049844e-01   3.5996072346008937e+01   6.2222285704296099e-01   1.5607434377587948e-01   5.5544819299737813e-01
   1.5440000000000000e+03   2.8284271247461898e+00   1.2601906686132183e-01   2.3201298599752998e-01   2.8462746261741256e-01   5.0908800596013698e+01   5.2024595711697330e-01   1.2598360912374695e-01   4.5740769581433099e-01
   1.9360000000000000e+03   2.8284271247461898e+00   1.0278262687617934e-01   1.9241768539603962e-01   2.3102328974334493e-01   7.2000525043003961e+01   4.2826370884931364e-01   1.0277656724141049e-01   3.7476947247181736e-01
   2.6280000000000000e+03   2.8284271247461898e+00   8.2812791005465541e-02   1.5690378531143356e-01   1.8448030637608914e-01   1.0182007473608644e+02   3.4909388101600963e-01   8.2806387818902261e-02   3.0461131896703342e-01
   3.8040000000000000e+03   2.8284271247461898e+00   6.7811280882917616e-02   1.2926510304164071e-01   1.5006779246773422e-01   1.4398840810241606e+02   2.9377477811868569e-01   6.7799231263988680e-02   2.5568845857173766e-01
   4.9120000000000000e+03   2.8284271247461898e+00   5.7683832307909147e-02   1.1016698255848618e-01   1.2681957825564780e-01   2.0362714023718360e+02   2.4357371861758609e-01   5.7667660133920440e-02   2.1672272143172436e-01
   6.1400000000000000e+03   2.8284271247461898e+00   4.9294269389383930e-02   9.3969344585419515e-02   1.0998923062078951e-01   2.8801117515409391e+02   2.0587970429228503e-01   4.9285551515236670e-02   1.8657962540089137e-01
   7.9320000000000000e+03   2.8284271247461898e+00   4.2868303768750990e-02   8.1213527202822586e-02   9.6519542886134832e-02   4.0733261542962606e+02   1.7189045207341583e-01   4.2834295538655920e-02   1.5953372018084058e-01
   1.0192000000000000e+04   2.8284271247461898e+00   3.4859186278178828e-02   6.6944087589495091e-02   7.8545470938464534e-02   5.7608697329768609e+02   1.4938959758633974e-01   3.4848248644779090e-02   1.3342330758817614e-01
   1.2992000000000000e+04   2.8284271247461898e+00   3.0680742808513989e-02   5.9849574312386210e-02   6.6930931267525848e-02   8.1475297451706797e+02   1.2473080688554769e-01   3.0679193421565332e-02   1.1475753547472238e-01
   1.7136000000000000e+04   2.8284271247461898e+00   2.5429149134478163e-02   4.9335495318176027e-02   5.5443756764532184e-02   1.1522688714746598e+03   1.0894526652664210e-01   2.5426596098215626e-02   9.7375428909902861e-02
   2.1608000000000000e+04   2.8284271247461898e+00   2.1244221354124765e-02   4.0881923222337170e-02   4.7565951754830534e-02   1.6296330845693103e+03   9.1919444682703938e-02   2.1239350203348439e-02   8.1742679161831297e-02
   2.8196000000000000e+04   2.8284271247461898e+00   1.8990333097556461e-02   3.6659647722511554e-02   4.2494852659281816e-02   2.3047214786613436e+03   7.6228729016805080e-02   1.8984839187856317e-02   7.0856041457074137e-02
   3.7212000000000000e+04   2.8284271247461898e+00   1.6956693533617367e-02   3.2593569031456715e-02   3.8298605821522676e-02   3.2594226919178636e+03   6.6353279430960366e-02   1.6955128620749955e-02   6.3074607549999037e-02
   4.8032000000000000e+04   5.6568542494923797e+00   1.4539548745471198e-02   2.8068419598289897e-02   3.2397792065394615e-02   3.9919652546525463e+03   5.8809463864778477e-02   1.4538951283247167e-02   5.4802408174158289e-02
   6.0752000000000000e+04   5.6568542494923797e+00   1.2185705204373334e-02   2.3402971020002751e-02   2.7684376188677123e-02   5.3603013414817360e+03   5.2024254653539652e-02   1.2184984693504536e-02   4.6990717552632448e-02
   7.5788000000000000e+04   5.6568542494923797e+00   4.0421210164014443e-01   4.6419151696506833e-01   5.0823303685875987e-01   7.3707489994536663e+03   5.2243651081411902e-01   4.0421210164014443e-01   4.3282746353330719e+00
   7.6872000000000000e+04   5.6568542494923797e+00   1.0668226780118889e-02   2.0302287989894353e-02   2.5023983328658905e-02   7.3707194289833342e+03   4.4193687786076234e-02   1.0667090604766560e-02   4.0633786730093942e-02
   9.8632000000000000e+04   5.6568542494923797e+00   4.0550481858064741e-01   4.7417944219689528e-01   5.2494990622109960e-01   1.0423935508596631e+04   5.0480335765864903e-01   4.0550475021731808e-01   4.3776870101970466e+00
   9.9776000000000000e+04   5.6568542494923797e+00   9.4609235125927837e-03   1.8062652040852556e-02   2.2216698633956297e-02   1.0423855735936166e+04   3.7965305485762879e-02   9.4606291427077327e-03   3.5590722050201147e-02


==> numerical_results/results_hjb_bfs_Exp4_unif_QP_alpha_10_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   4.0000000000000000e+01   7.0710678118654746e-01   3.1243019359663887e-01   4.5649510629921686e-01   8.4311089248234006e-01   8.2767867418389685e+00   4.4881132844516607e+00   3.0812235063259807e-01   1.0113876449338055e+00
   1.0800000000000000e+02   1.4142135623730949e+00   2.7762718399624808e-01   4.2502262656815459e-01   6.8792897480116300e-01   1.1760635502477378e+01   2.1985984536311896e+00   2.7186649149636699e-01   9.2290853405374351e-01
   3.4000000000000000e+02   2.8284271247461898e+00   2.3078175051795691e-01   3.8306679149310346e-01   5.5713705575242833e-01   1.6622631268032229e+01   1.1571092282926707e+00   2.3000142583998895e-01   7.9195004673527281e-01
   1.1880000000000000e+03   5.6568542494923797e+00   1.9249579813269641e-01   3.3326639491770293e-01   4.4957100725965704e-01   2.3494784442596579e+01   7.2106105199193193e-01   1.9192257581750116e-01   6.6607287477961918e-01
   4.4200000000000000e+03   1.1313708498984759e+01   1.5792566245481099e-01   2.8303790561950104e-01   3.6226586384212844e-01   3.3235221454035802e+01   5.2866363172821718e-01   1.5761163160318870e-01   5.5029168549270302e-01
   1.7028000000000000e+04   2.2627416997969519e+01   1.2903811044313696e-01   2.3696800336616514e-01   2.9307416566850630e-01   4.7006455975504402e+01   4.1166470141961931e-01   1.2892336222734513e-01   4.4908559987495672e-01
   6.6820000000000000e+04   4.5254833995939038e+01   1.0443642533412839e-01   1.9523515127718238e-01   2.3565788363346060e-01   6.6486403391415564e+01   3.2921399749825320e-01   1.0437414520326217e-01   3.6347230313900364e-01
   2.6470800000000000e+05   9.0509667991878075e+01   8.4082478418888495e-02   1.5938542487510746e-01   1.8900558006418858e-01   9.4033287539833353e+01   2.6368862809283350e-01   8.4050144733885016e-02   2.9250859517530942e-01


==> numerical_results/results_hjb_bfs_ExpSmooth_adap_QP_alpha_1000_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   1.6000000000000000e+01   7.0710678118654746e-01   2.3237374353550491e-01   9.4358288117143529e-02   6.4247803353860111e-01   5.8104996862990435e+00   2.1067061238736667e+02   1.4299922679108037e-01   2.8660954247754108e+02
   3.6000000000000000e+01   1.4142135623730949e+00   1.5625591099837743e-02   7.5879757510440614e-03   6.2196037218498784e-02   8.1712654973305976e-01   1.8117238444156778e+00   1.1452345622975642e-02   2.4635369742610345e+00
   7.2000000000000000e+01   1.4142135623730949e+00   1.5555587229723167e-02   6.6748663937783812e-03   5.5740629618933023e-02   7.4176691602240674e-01   1.2702953964331332e+00   9.0482862741700955e-03   1.7331794035809820e+00
   8.8000000000000000e+01   1.4142135623730949e+00   1.3091427413086776e-02   4.9738063657876830e-03   4.4553226348115142e-02   6.0060838411639772e-01   9.9575885827751764e-01   8.7205262942576505e-03   1.3656781477234308e+00
   1.0000000000000000e+02   2.8284271247461898e+00   1.4908353120504092e-03   5.9044553520256791e-04   6.7952657300467314e-03   1.6851641161759254e-01   4.6356693186433329e-01   7.3541034310519175e-04   6.3062272167363997e-01
   1.5200000000000000e+02   2.8284271247461898e+00   1.3502106646451351e-03   4.4164830528493475e-04   5.9911918166860919e-03   1.4472624146188387e-01   3.6109100735894889e-01   7.4302930782403154e-04   4.9118345950449194e-01
   2.2000000000000000e+02   2.8284271247461898e+00   9.7882497965856509e-04   3.4861530976401070e-04   5.6168414648268047e-03   1.2940902142612107e-01   2.2932434782063818e-01   8.6586080649281208e-04   3.1217136041005356e-01
   3.1200000000000000e+02   2.8284271247461898e+00   1.0360124273925005e-03   2.9981350607944193e-04   5.7552495562989761e-03   1.4044033719958038e-01   1.4344694671902258e-01   9.6811785457873731e-04   1.9621857163624956e-01
   4.8000000000000000e+02   2.8284271247461898e+00   4.8023399692230463e-04   1.7431801280905001e-04   2.2139746353192096e-03   5.3382659873097767e-02   9.4766505548912625e-02   4.1386450083538419e-04   1.2911735367142230e-01
   6.3200000000000000e+02   5.6568542494923797e+00   6.8525554624443430e-05   2.7385102367686654e-05   4.8971178320933689e-04   2.4306390408554458e-02   6.4717623926093010e-02   5.4362959810485707e-05   8.8070725290269561e-02
   7.8000000000000000e+02   5.6568542494923797e+00   4.5662593831564336e-05   1.7669624266164176e-05   3.3255615205620667e-04   1.6739138960441453e-02   4.3140531119949747e-02   4.0457110922712424e-05   5.8704516274524610e-02
   1.3040000000000000e+03   5.6568542494923797e+00   5.8949561839689499e-05   1.7714766130364017e-05   3.6554110843494656e-04   1.4985811826713326e-02   2.9162351299644146e-02   5.4855925777853455e-05   3.9674109853913272e-02
   1.8640000000000000e+03   5.6568542494923797e+00   4.8462664825260759e-05   1.4344929422065620e-05   3.0479655497011655e-04   1.2402793904947772e-02   2.1362354059942072e-02   4.5601818962898886e-05   2.9063072858713540e-02
   2.3560000000000000e+03   5.6568542494923797e+00   4.1823651654201923e-05   9.9347237712016395e-06   2.4921172554850013e-04   9.8330967955226351e-03   1.4772205138040439e-02   3.6064940880305652e-05   2.0098691036455223e-02
   2.9160000000000000e+03   5.6568542494923797e+00   3.5743805706924172e-05   8.5560192304947388e-06   2.0072791122396902e-04   7.5745177148306376e-03   1.0219276112532554e-02   3.1189879585453141e-05   1.3908101260303752e-02
   4.4880000000000000e+03   1.1313708498984759e+01   8.3201499601777221e-06   2.1287765000071830e-06   5.5982788515139657e-05   3.2334235019579574e-03   7.1748823343953851e-03   7.9130927911544703e-06   9.7627265963951427e-03
   6.7920000000000000e+03   1.1313708498984759e+01   7.9937164217416023e-06   2.0270143997402510e-06   5.8603384532875832e-05   2.9209925717058396e-03   5.1297273951762682e-03   7.6935762421705021e-06   6.9790899061954355e-03
   8.8920000000000000e+03   1.1313708498984759e+01   6.9890403864671074e-06   1.8168994098354601e-06   5.2025871831997326e-05   2.5553961955390070e-03   3.6224607579851270e-03   6.7194629191080726e-06   4.9282579446477646e-03
   1.1004000000000000e+04   1.1313708498984759e+01   3.9247464394341479e-06   1.0858053595640855e-06   2.7481988820412714e-05   1.4522926795548638e-03   2.5183196905869056e-03   3.6772740986113602e-06   3.4262526073905891e-03


==> numerical_results/results_hjb_bfs_ExpSmooth_unif_QP_alpha_1000_tau_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	H2_error	GUB	errDb	energy
   1.6000000000000000e+01   7.0710678118654746e-01   2.3237374353550491e-01   9.4358288117143529e-02   6.4247803353860111e-01   5.8104996862990435e+00   2.1067061238736667e+02   1.4299922679108037e-01   2.8660954247754108e+02
   3.6000000000000000e+01   1.4142135623730949e+00   1.5625591099837743e-02   7.5879757510440614e-03   6.2196037218498784e-02   8.1712654973305976e-01   1.8117238444156778e+00   1.1452345622975642e-02   2.4635369742610345e+00
   1.0000000000000000e+02   2.8284271247461898e+00   1.4908353120468565e-03   5.9044553520022831e-04   6.7952657300420988e-03   1.6851641161757053e-01   4.6356693186433179e-01   7.3541034310280445e-04   6.3062272167363886e-01
   3.2400000000000000e+02   5.6568542494923797e+00   1.0644147209715182e-04   4.0837303801174290e-05   7.9102586178895747e-04   4.0402537092851694e-02   1.1620164907846106e-01   4.4501957630069968e-05   1.5818171047541119e-01
   1.1560000000000000e+03   1.1313708498984759e+01   6.7456573040747259e-06   2.6774621129133260e-06   9.7401997409814474e-05   1.0041823286957893e-02   2.9062215594550033e-02   2.9712893443928926e-06   3.9571213871797170e-02
   4.3560000000000000e+03   2.2627416997969519e+01   4.2906791264396560e-07   1.7655471398952996e-07   1.2112453905786049e-05   2.5076158132527559e-03   7.2661776321034247e-03   2.3117846092145205e-07   9.8943246762411025e-03
   1.6900000000000000e+04   4.5254833995939038e+01   2.0935263264502096e-07   7.9451257314560274e-09   1.5340032458841286e-06   6.2690950420740297e-04   1.8167648853303221e-03   2.0935263264502096e-07   2.4736832065146890e-03


==> numerical_results/results_hjb_dG_Exp1_adap_k0_alpha_1_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   3.6000000000000000e+01   7.0710678118654746e-01   2.4335018249473819e-01   1.3882336237890369e-01   3.5541318152939810e-01   2.3455267187198231e-01   1.4945180132120836e-01
   1.1400000000000000e+02   1.0000000000000000e+00   1.7898680637699577e-01   1.8019156766939917e-01   3.3805561048600069e-01   2.0170562407607728e-01   1.4163342814786173e-01
   2.0400000000000000e+02   1.4142135623730949e+00   1.6893770615559311e-01   1.7888698046931747e-01   3.2778076076270102e-01   1.9015867486172724e-01   1.3962006914919411e-01
   5.7000000000000000e+02   1.4142135623730949e+00   1.4379341290249037e-01   1.7065785518078377e-01   2.9839121302736860e-01   1.7946797133912937e-01   1.3359552193501489e-01
   8.4600000000000000e+02   2.0000000000000000e+00   1.2797586609926770e-01   1.5801548474369312e-01   2.8284124471787792e-01   1.6228630814698095e-01   1.2501802320289226e-01
   1.6920000000000000e+03   2.8284271247461898e+00   1.1344194407658229e-01   1.3787348801061602e-01   2.7472950374279903e-01   1.4728330921879840e-01   1.1248879336891371e-01
   2.8800000000000000e+03   2.8284271247461898e+00   9.9175871303020607e-02   1.2051755974781546e-01   2.5288096722568643e-01   1.2939552208910426e-01   9.8904899594029774e-02
   5.4420000000000000e+03   2.8284271247461898e+00   8.1594017817032835e-02   1.0268111574179190e-01   2.0655054297638636e-01   1.1009487826334097e-01   8.1510387218351243e-02
   1.1550000000000000e+04   4.0000000000000000e+00   6.5212133612917653e-02   9.2425138081981703e-02   1.4168951326425161e-01   9.2424832216749381e-02   6.5187507803152203e-02
   2.2068000000000000e+04   5.6568542494923797e+00   5.4596415505767396e-02   7.8063430504528991e-02   1.1956888347479103e-01   7.7315339053342785e-02   5.4588770585756521e-02
   4.0764000000000000e+04   8.0000000000000000e+00   4.4469098917977568e-02   6.8659513870688388e-02   8.8971777868650570e-02   6.4490957679064514e-02   4.4466715747551080e-02
   7.8684000000000000e+04   8.0000000000000000e+00   3.6939776364382781e-02   5.7888057576851198e-02   7.3728882755222033e-02   5.3803396679117765e-02   3.6939083671662945e-02
   1.4196600000000000e+05   1.1313708498984759e+01   3.0074317946660521e-02   4.7883679552716885e-02   5.9001804488789986e-02   4.4801141416746959e-02   3.0073256639957389e-02
   2.7051600000000000e+05   1.1313708498984759e+01   2.4784861445265680e-02   4.0727715457357004e-02   4.7790668839143166e-02   3.7111531803252898e-02   2.4783652403787628e-02
   4.7666400000000000e+05   1.6000000000000000e+01   2.0528462128398095e-02   3.3658415506109741e-02   3.9918455404307239e-02   3.0980908500435805e-02   2.0528323833086656e-02
   8.8438200000000000e+05   2.2627416997969519e+01   1.6881172467946425e-02   2.8344125973838424e-02   3.2431357293558123e-02   2.5810048801378865e-02   1.6881161916321840e-02
   1.5512460000000000e+06   2.2627416997969519e+01   1.4143251547521640e-02   2.3957113811558968e-02   2.7101383147554933e-02   2.1596507125425768e-02   1.4143163471756022e-02


==> numerical_results/results_hjb_dG_Exp1_adap_k1_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   6.0000000000000000e+01   7.0710678118654746e-01   2.2168268487039178e-01   4.8219364005752025e-02   2.3768635413879638e-01   2.3486150000809536e-01   4.0778247140394359e-02
   2.0000000000000000e+02   1.0000000000000000e+00   9.5594166418685012e-02   6.6302381376895370e-02   1.7869283622225535e-01   1.8922901184241844e-01   4.8764836885525305e-02
   3.4000000000000000e+02   1.4142135623730949e+00   8.3984883677509933e-02   7.2401293835109570e-02   1.2827288800503989e-01   1.8230513324669576e-01   4.8545188685307383e-02
   7.3000000000000000e+02   1.4142135623730949e+00   5.8586281140838629e-02   7.5165159009064411e-02   1.0792657902373042e-01   1.5281915155158499e-01   4.7776438379671882e-02
   1.3000000000000000e+03   2.0000000000000000e+00   5.2166468116744080e-02   7.3678255509404295e-02   1.1291060472119413e-01   1.2918089697445564e-01   4.7804590414421165e-02
   1.7600000000000000e+03   2.0000000000000000e+00   4.1514826837126456e-02   6.5121157688360770e-02   8.3219649111071048e-02   1.1251679950145513e-01   4.0151783145609479e-02
   2.3400000000000000e+03   2.8284271247461898e+00   3.2288487619880457e-02   5.3893639300215290e-02   6.2869478094156980e-02   8.3908822492984828e-02   3.1846231457975174e-02
   3.5300000000000000e+03   2.8284271247461898e+00   2.5884821002724490e-02   4.3687449140515408e-02   5.0294654582956615e-02   6.4787985973683959e-02   2.5532995530011687e-02
   4.9000000000000000e+03   2.8284271247461898e+00   2.0078839959647654e-02   3.3980736352438860e-02   3.8813876365553959e-02   5.5879462202668095e-02   1.9792767122050692e-02
   6.7700000000000000e+03   2.8284271247461898e+00   1.5614828378162970e-02   2.6440765327199536e-02   3.0353900319397539e-02   4.5928492310368024e-02   1.5422973131168265e-02
   1.1120000000000000e+04   2.8284271247461898e+00   1.1691925842214235e-02   2.0053040973278723e-02   2.2805167872716154e-02   3.0874322965615528e-02   1.1651501152459588e-02
   1.6030000000000000e+04   2.8284271247461898e+00   8.8578432115768990e-03   1.5167293692727105e-02   1.7365832505707151e-02   2.5228535271276251e-02   8.8261153331025948e-03
   2.4280000000000000e+04   2.8284271247461898e+00   6.5870368619534991e-03   1.1240034435747127e-02   1.2953567644345708e-02   1.9983075943660791e-02   6.5629963085452273e-03
   3.8020000000000000e+04   4.0000000000000000e+00   4.9112396120891376e-03   8.1666450854489675e-03   1.0881306920442715e-02   1.4727721896704677e-02   4.9102868140007546e-03
   5.5760000000000000e+04   5.6568542494923797e+00   3.7595458389497738e-03   6.4725060739434384e-03   7.3722130595014730e-03   1.1173942077877553e-02   3.7570815420251615e-03
   8.1520000000000000e+04   5.6568542494923797e+00   2.7856438242919671e-03   4.7868278922923923e-03   5.4608788679069709e-03   8.6016574278979501e-03   2.7841994765657099e-03
   1.3065000000000000e+05   5.6568542494923797e+00   2.1096625872058781e-03   3.5846802823281793e-03   4.1699765918718759e-03   6.6347204730067711e-03   2.1092159109362962e-03


==> numerical_results/results_hjb_dG_Exp1_adap_k2_alpha_100_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   9.0000000000000000e+01   7.0710678118654746e-01   1.7242123423308037e-01   2.4746443233167822e-02   1.5648119280694928e-01   2.6441044524957974e-01   9.2743040910485686e-03
   2.8500000000000000e+02   1.0000000000000000e+00   8.1625593532559410e-02   2.2128735571975439e-02   8.2070063861016354e-02   2.4001750412669909e-01   1.1947543195860737e-02
   5.7000000000000000e+02   1.4142135623730949e+00   6.0695239200588620e-02   2.7101250302329280e-02   7.6427426002458096e-02   2.4639072848595331e-01   1.4548032606033275e-02
   1.0500000000000000e+03   1.4142135623730949e+00   3.3666364697435627e-02   3.3864440276899159e-02   6.9409129347167670e-02   2.2288719169476204e-01   1.7314075390720572e-02
   1.9350000000000000e+03   1.4142135623730949e+00   3.0635841251282658e-02   3.8609638828828348e-02   5.0651293778233873e-02   1.7958051551568036e-01   1.9061447667118561e-02
   2.8200000000000000e+03   2.0000000000000000e+00   2.4044095928936193e-02   3.1942426619098227e-02   5.2772941727566851e-02   1.4897934787797676e-01   1.6668450562240603e-02
   3.4950000000000000e+03   2.8284271247461898e+00   2.1005874527697255e-02   2.9020884702112584e-02   3.2766499519474072e-02   1.0253954476973901e-01   1.5035713229630104e-02
   5.2350000000000000e+03   2.8284271247461898e+00   1.4283791838082538e-02   2.1133059849781109e-02   2.7405197106938374e-02   7.5784318113039192e-02   1.1402229007620073e-02
   6.3000000000000000e+03   2.8284271247461898e+00   1.0788438067247330e-02   1.6394861166710413e-02   1.8227233312706363e-02   5.1998191196620004e-02   8.9392734001692339e-03
   7.7100000000000000e+03   2.8284271247461898e+00   8.0772166703344528e-03   1.2581618080003272e-02   1.3825731522237716e-02   4.1298480941868033e-02   6.9426341706774648e-03
   8.8350000000000000e+03   2.8284271247461898e+00   5.6944704162901205e-03   9.0788587322674728e-03   1.0006142094105353e-02   3.1743434983062230e-02   5.0640487391507014e-03
   1.0095000000000000e+04   2.8284271247461898e+00   3.9430186975878412e-03   6.4268690232660852e-03   7.1757067768625686e-03   2.3229068148183922e-02   3.6202997273879494e-03
   1.2210000000000000e+04   2.8284271247461898e+00   2.8294762275472563e-03   4.6673706250182937e-03   5.2348156680619169e-03   1.8661570453883832e-02   2.6433123706928164e-03
   1.8840000000000000e+04   2.8284271247461898e+00   2.0137732186480406e-03   3.3660331737540828e-03   3.8022053890028897e-03   1.3438846061570238e-02   1.9179125061965646e-03
   2.5920000000000000e+04   2.8284271247461898e+00   1.4600900671990491e-03   2.4530651903067165e-03   2.7836058828770711e-03   1.0476335241715616e-02   1.4076261945617946e-03
   3.3225000000000000e+04   2.8284271247461898e+00   1.0491162113175356e-03   1.7542882227571316e-03   2.1821374185907690e-03   7.6877178444850446e-03   1.0407004643912983e-03
   4.0350000000000000e+04   2.8284271247461898e+00   7.5411029759745102e-04   1.1882766928998901e-03   2.7588466860468848e-03   6.0460968038377593e-03   7.5301006319172402e-04
   5.3130000000000000e+04   2.8284271247461898e+00   5.5388419532771639e-04   7.5385085126082987e-04   2.4026230735953880e-03   4.3425828124755523e-03   5.5253443125765375e-04
   7.1505000000000000e+04   2.8284271247461898e+00   3.9702185375147068e-04   5.7468265176593828e-04   1.1059870029934678e-03   3.0388783602235056e-03   3.9645887781936882e-04
   9.2205000000000000e+04   2.8284271247461898e+00   2.9189036149867718e-04   3.0067123417455173e-04   1.0781722993388103e-03   2.0264893694881261e-03   2.9189093857646476e-04
   1.0720500000000000e+05   2.8284271247461898e+00   2.2754005097803685e-04   1.7850532785085467e-04   1.0025120205714930e-03   1.2545343639121711e-03   2.2668357064597837e-04


==> numerical_results/results_hjb_dG_Exp1_adap_k3_alpha_1000_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.2600000000000000e+02   7.0710678118654746e-01   1.4440592317630141e-01   1.9019348378713396e-02   1.2209289744903090e-01   2.6776279955597732e-01   1.7296148569120897e-03
   3.7800000000000000e+02   1.0000000000000000e+00   6.7960140224335719e-02   1.1346388576664668e-02   7.2593583067268416e-02   2.8306386474343598e-01   2.4082414876616209e-03
   1.0080000000000000e+03   1.0000000000000000e+00   3.5286174926479730e-02   1.7872614248061691e-02   6.2192179301492255e-02   3.1036058834146729e-01   4.0889133134494153e-03
   1.7010000000000000e+03   1.0000000000000000e+00   3.2261506307896537e-02   2.5132172991483653e-02   6.5182472850056586e-02   3.2343342201728709e-01   5.2274704230495560e-03
   2.3940000000000000e+03   1.4142135623730949e+00   3.5466996525374828e-02   2.8915715188568954e-02   6.3954192655842790e-02   2.8769512880340492e-01   6.9540415298619393e-03
   3.8010000000000000e+03   2.0000000000000000e+00   2.9438582124397927e-02   2.5877344699368535e-02   4.6932105286877066e-02   2.0198475225444978e-01   7.6217805296992574e-03
   5.2500000000000000e+03   2.8284271247461898e+00   2.0554436606834203e-02   1.8718854639749809e-02   3.6552365568970520e-02   1.7444432573331148e-01   6.0830465827092662e-03
   6.4260000000000000e+03   2.8284271247461898e+00   1.5257907972376417e-02   1.5070723655686246e-02   2.2763418586975403e-02   1.1064412094828770e-01   5.6300041813383888e-03
   8.9040000000000000e+03   2.8284271247461898e+00   9.4746142038660275e-03   1.0126479582357262e-02   1.4805570843631415e-02   8.0390152767276971e-02   4.2110132143258995e-03
   1.0248000000000000e+04   2.8284271247461898e+00   6.3709983331639020e-03   7.3893943420661242e-03   8.9469608248154142e-03   5.0254809885177713e-02   3.3468020156493489e-03
   1.1928000000000000e+04   2.8284271247461898e+00   3.9975313652201305e-03   4.9596040517763578e-03   6.0202029792977051e-03   4.1145895121910137e-02   2.3817939684018926e-03
   1.2978000000000000e+04   2.8284271247461898e+00   2.5727202467575871e-03   3.4135659541379595e-03   3.9731281759499059e-03   3.0043631019615148e-02   1.7210787927645151e-03
   1.4196000000000000e+04   2.8284271247461898e+00   1.7353297577814009e-03   2.4457046674822452e-03   2.6684908474072996e-03   2.0096230660602215e-02   1.2810720581345771e-03
   1.5477000000000000e+04   2.8284271247461898e+00   1.1490406267867792e-03   1.6965651838688552e-03   1.8502278861963870e-03   1.5120760277828419e-02   9.1235671567186402e-04
   1.7241000000000000e+04   2.8284271247461898e+00   7.6082473470123757e-04   1.1729149494795069e-03   1.3004099983203316e-03   1.0058104156305555e-02   6.4489846395487038e-04
   2.1504000000000000e+04   2.8284271247461898e+00   5.1271574974731671e-04   8.0842722104437510e-04   9.0816466455439452e-04   8.5436724257713040e-03   4.5042375216664384e-04
   2.8665000000000000e+04   2.8284271247461898e+00   3.5915196536689953e-04   5.7680869880207214e-04   6.4816456237717609e-04   6.5649657375305486e-03   3.2528663742188463e-04
   3.6645000000000000e+04   2.8284271247461898e+00   2.5386705947216814e-04   4.1295513659120000e-04   4.7832621388847616e-04   4.8359651685633562e-03   2.3575387870299527e-04
   4.3029000000000000e+04   2.8284271247461898e+00   1.7439101055533035e-04   2.8099558443460588e-04   4.9831805230842212e-04   3.4250691278632527e-03   1.6601247035741062e-04
   5.2017000000000000e+04   2.8284271247461898e+00   1.1994021592066050e-04   1.7247834481905194e-04   3.8423515889248285e-04   2.2590541675140833e-03   1.1912067730374908e-04
   5.8821000000000000e+04   2.8284271247461898e+00   9.3315673952543143e-05   1.4229676196829093e-04   3.2826126555350236e-04   1.3682234653384570e-03   8.9935349578609412e-05
   6.3945000000000000e+04   2.8284271247461898e+00   1.2557645471589218e-04   1.9643210704993762e-04   4.0381648265978002e-04   1.2789178685401279e-03   1.1654817311906328e-04


==> numerical_results/results_hjb_dG_Exp1_unif_k0_alpha_1_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   3.6000000000000000e+01   7.0710678118654746e-01   2.4335018249473819e-01   1.3882336237890369e-01   3.5541318152939810e-01   2.3455267187198231e-01   1.4945180132120836e-01
   1.4400000000000000e+02   1.4142135623730949e+00   1.8395146036976348e-01   1.9056822657896444e-01   3.6149900800211981e-01   2.0334281660850700e-01   1.5094686008328115e-01
   5.7600000000000000e+02   2.8284271247461898e+00   1.4751572197012297e-01   1.7747789671923261e-01   3.0738216083822839e-01   1.7666067799744103e-01   1.3757653176335224e-01
   2.3040000000000000e+03   5.6568542494923797e+00   1.2419246792887458e-01   1.5429026417326458e-01   2.8006464365539524e-01   1.4999478672656585e-01   1.2131700340305260e-01
   9.2160000000000000e+03   1.1313708498984759e+01   1.0263054891643297e-01   1.3667111461749942e-01   2.2688750375444314e-01   1.2503349795913962e-01   1.0180016873604072e-01
   3.6864000000000000e+04   2.2627416997969519e+01   8.2972297188769889e-02   1.2486802001313486e-01   1.6741968184059747e-01   1.0222678323631745e-01   8.2733353474344407e-02
   1.4745600000000000e+05   4.5254833995939038e+01   6.7152225655996309e-02   1.0503283997119757e-01   1.3351386308148688e-01   8.2592595301869381e-02   6.7083170765416741e-02


==> numerical_results/results_hjb_dG_Exp1_unif_k1_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   6.0000000000000000e+01   7.0710678118654746e-01   2.2168268487039178e-01   4.8219364005752025e-02   2.3768635413879638e-01   2.3486150000809536e-01   4.0778247140394359e-02
   2.4000000000000000e+02   1.4142135623730949e+00   1.0550342192256244e-01   7.4711498540531857e-02   1.6529973156626196e-01   1.9468643588244477e-01   5.3656422723754572e-02
   9.6000000000000000e+02   2.8284271247461898e+00   7.0629573506697726e-02   8.6385013076521980e-02   1.2603664663477454e-01   1.5614610182343472e-01   5.5069335330331967e-02
   3.8400000000000000e+03   5.6568542494923797e+00   5.0870979319826898e-02   7.4836239968680066e-02   9.9553275061859361e-02   1.2305543449947266e-01   4.6449763279635424e-02
   1.5360000000000000e+04   1.1313708498984759e+01   3.9555469300045991e-02   6.2739906180950503e-02   7.9592366692085859e-02   9.4709783916571227e-02   3.8386955592838994e-02
   6.1440000000000000e+04   2.2627416997969519e+01   3.1068663107453546e-02   5.1486003716404861e-02   6.1585650095872461e-02   6.8758790763649408e-02   3.0776587373839908e-02
   2.4576000000000000e+05   4.5254833995939038e+01   2.3742006073378907e-02   3.9960729039408088e-02   4.7158505029612365e-02   5.1138644503336009e-02   2.3669818525412119e-02


==> numerical_results/results_hjb_dG_Exp1_unif_k2_alpha_100_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   9.0000000000000000e+01   7.0710678118654746e-01   1.7242123423308037e-01   2.4746443233167822e-02   1.5648119280694928e-01   2.6441044524957974e-01   9.2743040910485686e-03
   3.6000000000000000e+02   1.4142135623730949e+00   8.7511864886895926e-02   2.5342190675151765e-02   1.0435164211276986e-01   2.6827233226841529e-01   1.4655357931353074e-02
   1.4400000000000000e+03   2.8284271247461898e+00   4.5628887421957309e-02   3.2857994353368183e-02   8.6202993710563267e-02   2.6307542758040631e-01   1.7470995718090191e-02
   5.7600000000000000e+03   5.6568542494923797e+00   3.1292790951378269e-02   4.1920219102249849e-02   5.8844912408583375e-02   1.9933770662522191e-01   2.1035896617814649e-02
   2.3040000000000000e+04   1.1313708498984759e+01   2.7366688628255531e-02   3.8503150878344716e-02   4.6562143002213167e-02   1.4563948370810229e-01   1.9750200998931107e-02
   9.2160000000000000e+04   2.2627416997969519e+01   2.0377985072319027e-02   3.0009357067611184e-02   3.6326827161151279e-02   1.0866302544937742e-01   1.5896167717143223e-02
   3.6864000000000000e+05   4.5254833995939038e+01   1.4790677540241659e-02   2.2679364203970848e-02   2.7385190754556924e-02   7.6687220964376038e-02   1.2301633493540584e-02


==> numerical_results/results_hjb_dG_Exp1_unif_k3_alpha_1000_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.2600000000000000e+02   7.0710678118654746e-01   1.4440592317630141e-01   1.9019348378713396e-02   1.2209289744903090e-01   2.6776279955597732e-01   1.7296148569120897e-03
   5.0400000000000000e+02   1.4142135623730949e+00   8.4306844678455686e-02   1.1395930732416099e-02   9.6171982759687413e-02   3.1436593853042355e-01   2.6442698911436778e-03
   2.0160000000000000e+03   2.8284271247461898e+00   4.3799087430916019e-02   2.1009999453348648e-02   7.4839754653532639e-02   3.4593557027865857e-01   4.5397311051587506e-03
   8.0640000000000000e+03   5.6568542494923797e+00   3.2132384215213861e-02   2.7878079662613454e-02   6.8080215004173855e-02   3.2705747917692157e-01   6.7834270550248994e-03
   3.2256000000000000e+04   1.1313708498984759e+01   3.0688082415460061e-02   2.7553373268330506e-02   6.4233953246085482e-02   3.0004587257214876e-01   7.2883106994811857e-03
   1.2902400000000000e+05   2.2627416997969519e+01   2.6130539198234770e-02   2.5073581054430343e-02   4.7150614748923306e-02   2.0768131723772096e-01   8.0020216323589983e-03


==> numerical_results/results_hjb_dG_Exp2_adap_k0_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   3.6000000000000000e+01   7.0710678118654746e-01   2.1695840290269872e-02   2.1080012308204346e-02   5.1389118280274912e-02   2.1737297256220870e-02   6.2429123956140127e-03
   1.0200000000000000e+02   7.0710678118654746e-01   1.9927403703806208e-02   1.8080721660436484e-02   5.1838896936583202e-02   2.2063087510533028e-02   4.5016343670220534e-03
   1.8600000000000000e+02   1.4142135623730949e+00   2.0001714533153529e-02   1.7679507803325709e-02   5.3141701723612711e-02   2.0362635529932754e-02   4.2604506520705328e-03
   4.5000000000000000e+02   1.4142135623730949e+00   2.0263239632237254e-02   1.7568319743426604e-02   5.4897806749766430e-02   1.8841637393426248e-02   4.0696125448571987e-03
   9.0600000000000000e+02   2.0000000000000000e+00   2.0575396948737636e-02   1.7682530979520456e-02   5.8088286416104189e-02   1.6773872997453691e-02   3.6493918616388394e-03
   1.7580000000000000e+03   2.8284271247461898e+00   2.0691860160014775e-02   1.7700604755747376e-02   5.8744665648647887e-02   1.4108107740676017e-02   3.2805035020014718e-03
   3.5880000000000000e+03   2.8284271247461898e+00   2.0936792219733040e-02   1.7772020638356759e-02   5.9448342257381014e-02   1.1752704682515252e-02   2.8137713549408628e-03
   7.1100000000000000e+03   4.0000000000000000e+00   2.1078957295816134e-02   1.8007240450626724e-02   5.9937622862808751e-02   9.7034015435943696e-03   2.3768919775416391e-03
   1.3884000000000000e+04   5.6568542494923797e+00   2.0835489673604688e-02   1.7740709717909808e-02   5.9614741206206946e-02   7.8488316897015638e-03   1.9973979684383275e-03
   2.7084000000000000e+04   5.6568542494923797e+00   2.1018745751424484e-02   1.7964977877483565e-02   6.0130860479276044e-02   6.4321924778292534e-03   1.6167510068056722e-03
   5.1732000000000000e+04   8.0000000000000000e+00   2.1246715380806885e-02   1.8280846256777065e-02   6.0788758623292402e-02   5.2114507757997789e-03   1.3360743922579965e-03
   9.8916000000000000e+04   8.0000000000000000e+00   2.1250539288980411e-02   1.8273493692357336e-02   6.1148652785468459e-02   4.2307185323577695e-03   1.0838532277636763e-03
   1.8802200000000000e+05   8.0000000000000000e+00   2.1351157868889182e-02   1.8429803611184785e-02   6.1299785181041157e-02   3.4572975181306536e-03   8.7524046300380359e-04


==> numerical_results/results_hjb_dG_Exp2_adap_k1_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   6.0000000000000000e+01   7.0710678118654746e-01   2.2623618300261938e-02   1.9328298785832237e-02   5.6859754742942907e-02   1.4734592859805591e-02   3.8798560540039377e-03
   1.8000000000000000e+02   1.0000000000000000e+00   2.0871050357426868e-02   1.7592293519876134e-02   5.6023485821743657e-02   1.3448867154404787e-02   2.4209384260035979e-03
   4.0000000000000000e+02   1.4142135623730949e+00   1.8958331835722295e-02   1.5870294981905012e-02   5.8974996695559986e-02   1.1080932396437902e-02   2.5723503019932552e-03
   8.0000000000000000e+02   1.4142135623730949e+00   1.8961015299356294e-02   1.5888299612397849e-02   5.9941918389000572e-02   8.5935322279899196e-03   2.6671012065811552e-03
   1.4700000000000000e+03   2.0000000000000000e+00   1.9415215191208545e-02   1.6348985584882538e-02   6.0215465686181371e-02   7.0171643488375025e-03   2.4005320606695782e-03
   2.0500000000000000e+03   2.0000000000000000e+00   1.9827107325406559e-02   1.6514091878267131e-02   6.0226770968751592e-02   6.1528119037090366e-03   2.0412774817016844e-03
   2.7700000000000000e+03   2.0000000000000000e+00   2.0476655025170647e-02   1.7300188001681777e-02   6.0912225631774369e-02   4.5847333753776228e-03   1.5975884676406916e-03
   4.5200000000000000e+03   2.8284271247461898e+00   2.0525768369459511e-02   1.7395530443168019e-02   6.1295578234280695e-02   3.8301390389015792e-03   1.2756995995388046e-03
   6.8300000000000000e+03   2.8284271247461898e+00   2.0916936766592096e-02   1.7910496787176947e-02   6.1512531312178299e-02   2.8920178801834315e-03   9.7915553652186795e-04
   1.0380000000000000e+04   2.8284271247461898e+00   2.1159090302957984e-02   1.8223786745413483e-02   6.1711272561994240e-02   2.1846508774745767e-03   7.4319788899831064e-04
   1.8060000000000000e+04   2.8284271247461898e+00   2.1315428441123378e-02   1.8391715428567948e-02   6.1795819605974189e-02   1.6346153341470074e-03   5.7206230015868624e-04
   2.6790000000000000e+04   2.8284271247461898e+00   2.1438966256555905e-02   1.8527733835772071e-02   6.1891298757497951e-02   1.2784734272992505e-03   4.3921277269056319e-04
   4.1210000000000000e+04   5.6568542494923797e+00   2.1509104767289063e-02   1.8616953191619674e-02   6.1918203538476387e-02   9.7515528327608717e-04   3.2777719221535064e-04
   6.3660000000000000e+04   5.6568542494923797e+00   2.1555080047341021e-02   1.8665745590120970e-02   6.1928373218792972e-02   7.3769107105519846e-04   2.4854853812892707e-04
   9.8050000000000000e+04   5.6568542494923797e+00   2.1579992285711707e-02   1.8692001195102920e-02   6.1954679466209750e-02   5.7034417006636049e-04   1.8715784263251151e-04
   1.5064000000000000e+05   5.6568542494923797e+00   2.1637525998992931e-02   1.8772502748658146e-02   6.1966999871518207e-02   4.5041818697022268e-04   1.4168260119372546e-04


==> numerical_results/results_hjb_dG_Exp2_adap_k2_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   9.0000000000000000e+01   7.0710678118654746e-01   2.1110480070442979e-02   1.8202236602314362e-02   5.9398248266787461e-02   1.1191160268217754e-02   2.1545908682224593e-03
   2.8500000000000000e+02   1.0000000000000000e+00   1.9489554755835328e-02   1.6495945386388218e-02   5.9962880766980677e-02   9.0772790220017257e-03   2.1571271963226712e-03
   5.4000000000000000e+02   1.4142135623730949e+00   1.9474442468248154e-02   1.6454983073852385e-02   6.0782468587961165e-02   8.7794194447045077e-03   2.1732409685223521e-03
   1.0500000000000000e+03   1.4142135623730949e+00   1.9239610921919354e-02   1.6046738644380779e-02   6.0056291785156382e-02   6.6347037503802948e-03   2.3605018062483668e-03
   2.1000000000000000e+03   2.0000000000000000e+00   1.9573811076290640e-02   1.6251626434870194e-02   6.1136119561692188e-02   5.5919841735035053e-03   2.0272901570338687e-03
   2.8800000000000000e+03   2.8284271247461898e+00   1.9902590515327504e-02   1.6519305840864983e-02   6.1241278453930938e-02   4.4474700839727370e-03   1.7372902486666399e-03
   3.8850000000000000e+03   2.8284271247461898e+00   2.0327009308520237e-02   1.7020522879278313e-02   6.1581367997526566e-02   3.1858122475792441e-03   1.3474522882432700e-03
   5.5200000000000000e+03   2.8284271247461898e+00   2.0617002375194125e-02   1.7381914587011896e-02   6.1764456157210601e-02   2.2963514227176433e-03   1.0779083916372706e-03
   7.1100000000000000e+03   2.8284271247461898e+00   2.0886623496183161e-02   1.7737960004324586e-02   6.1827987695642433e-02   1.8167695364771337e-03   8.1979273284223965e-04
   8.6400000000000000e+03   2.8284271247461898e+00   2.1096581893844685e-02   1.8025297698797817e-02   6.1856256252451156e-02   1.4015022903860759e-03   6.1354843313276490e-04
   1.1385000000000000e+04   2.8284271247461898e+00   2.1268605748335771e-02   1.8266836354896038e-02   6.1890082588414150e-02   1.0146511776612083e-03   4.5396329095602803e-04
   1.4250000000000000e+04   2.8284271247461898e+00   2.1397611876182929e-02   1.8447324096552756e-02   6.1912768989924025e-02   7.5932985653450087e-04   3.3590465565660511e-04
   1.9185000000000000e+04   2.8284271247461898e+00   2.1497783480867946e-02   1.8593743084492478e-02   6.1981251782534399e-02   5.9015715508231722e-04   2.4555102524977828e-04
   2.6670000000000000e+04   2.8284271247461898e+00   2.1572398805317902e-02   1.8689508485865522e-02   6.2009428635276413e-02   4.6850331524105629e-04   1.8154273590017584e-04
   3.6570000000000000e+04   2.8284271247461898e+00   2.1625075964651470e-02   1.8752741988128870e-02   6.2003564935351967e-02   3.4463735004309392e-04   1.3597076857487059e-04
   4.8450000000000000e+04   2.8284271247461898e+00   2.1635484321687073e-02   1.8768839861408461e-02   6.2005275908949685e-02   2.6676892445159846e-04   1.0039647990972891e-04
   6.3090000000000000e+04   2.8284271247461898e+00   3.4277261969040129e-01   5.7454013149671290e-01   2.4745990224583084e-01   1.0033952489061637e+00   9.9624533713688179e-01


==> numerical_results/results_hjb_dG_Exp2_adap_k3_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.2600000000000000e+02   7.0710678118654746e-01   2.0481702305594231e-02   1.7390139054409906e-02   6.0267394434173137e-02   8.5570768436078991e-03   2.0082442126881342e-03
   3.5700000000000000e+02   7.0710678118654746e-01   1.9479506409563783e-02   1.6594729119981895e-02   5.9966029121700008e-02   7.8264356702286014e-03   2.1322430489038938e-03
   5.0400000000000000e+02   1.4142135623730949e+00   1.9527681917242891e-02   1.6326298036216848e-02   6.0480041954837548e-02   6.7986951991004024e-03   1.9958673695501731e-03
   1.4700000000000000e+03   1.4142135623730949e+00   1.9687189135407349e-02   1.6383837000627791e-02   6.1181245910005184e-02   5.4631128903479551e-03   1.9197912851525668e-03
   2.7720000000000000e+03   2.0000000000000000e+00   1.9854122206828601e-02   1.6521943626002945e-02   6.1349224874549510e-02   4.1246249513365741e-03   1.7957169032502430e-03
   3.6540000000000000e+03   2.0000000000000000e+00   2.0199605407288674e-02   1.6886109377842774e-02   6.1553767147917639e-02   3.3423258536401049e-03   1.4560729544487187e-03
   5.6280000000000000e+03   2.8284271247461898e+00   2.0549411978898150e-02   1.7286469726733155e-02   6.1725507586908666e-02   2.2359344538564925e-03   1.1369142868270985e-03
   7.6020000000000000e+03   2.8284271247461898e+00   2.0865369922672308e-02   1.7705245794900844e-02   6.1837327045592139e-02   1.7522052803931743e-03   8.3920797221287739e-04
   9.2190000000000000e+03   2.8284271247461898e+00   2.1072135401875150e-02   1.7982935813688747e-02   6.1901372927873205e-02   1.2006612181314292e-03   6.3722607061301453e-04
   1.0647000000000000e+04   2.8284271247461898e+00   2.1241717762552258e-02   1.8216706149172302e-02   6.1927910941498417e-02   9.0151450519204571e-04   4.7248758999475743e-04
   1.2306000000000000e+04   2.8284271247461898e+00   2.1372619021209890e-02   1.8403100516107829e-02   6.1932095273605832e-02   6.6256078066820605e-04   3.4493363886692145e-04
   1.4406000000000000e+04   2.8284271247461898e+00   2.1476404366477062e-02   1.8546037468473747e-02   6.1958186974617448e-02   5.2354609983895335e-04   2.4346844128608864e-04
   1.7451000000000000e+04   2.8284271247461898e+00   2.1542158363793775e-02   1.8638877263532250e-02   6.1968836603757051e-02   3.6164835743457516e-04   1.7835562641559737e-04
   2.1588000000000000e+04   2.8284271247461898e+00   2.1622486498907349e-02   1.8752420032137895e-02   6.1963352147948896e-02   2.6614193919345148e-04   1.2942553404505242e-04
   2.4864000000000000e+04   2.8284271247461898e+00   2.1672324252174455e-02   1.8820903465907118e-02   6.1979954215619422e-02   2.0203153228714351e-04   9.3028192527243135e-05
   3.1227000000000000e+04   2.8284271247461898e+00   5.8001429278055072e-01   8.6058357390615992e-01   1.2932369230345647e-01   1.4603233448290851e+00   1.4603098757266102e+00


==> numerical_results/results_hjb_dG_Exp2_unif_k0_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   3.6000000000000000e+01   7.0710678118654746e-01   2.1695840290269872e-02   2.1080012308204346e-02   5.1389118280274912e-02   2.1737297256220870e-02   6.2429123956140127e-03
   1.4400000000000000e+02   1.4142135623730949e+00   1.9793412094651974e-02   1.7684105179815588e-02   5.2668578708309897e-02   2.1079650154149428e-02   4.4271720796532736e-03
   5.7600000000000000e+02   2.8284271247461898e+00   1.9909484892829475e-02   1.7116379446732926e-02   5.5005429178514621e-02   1.9128061857287330e-02   3.9121433985388615e-03
   2.3040000000000000e+03   5.6568542494923797e+00   1.9220551634184325e-02   1.5993211617965016e-02   5.5412880116974969e-02   1.5120184864961196e-02   3.5423663168691394e-03
   9.2160000000000000e+03   1.1313708498984759e+01   1.8495848460962833e-02   1.5000835766583122e-02   5.9345041120993383e-02   1.1369022413890742e-02   3.1690589475649560e-03
   3.6864000000000000e+04   2.2627416997969519e+01   1.8877510454327270e-02   1.5341083999312709e-02   6.0090580822495521e-02   8.5676341771818952e-03   2.7605973013002439e-03
   1.4745600000000000e+05   4.5254833995939038e+01   1.9295100485602967e-02   1.5798214308406174e-02   6.0615549358493205e-02   6.5972022385928112e-03   2.3320654307014527e-03


==> numerical_results/results_hjb_dG_Exp2_unif_k1_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   6.0000000000000000e+01   7.0710678118654746e-01   2.2623618300261938e-02   1.9328298785832237e-02   5.6859754742942907e-02   1.4734592859805591e-02   3.8798560540039377e-03
   2.4000000000000000e+02   1.4142135623730949e+00   1.9116043471952233e-02   1.5865234772771613e-02   5.8123195142167058e-02   1.3020027669007051e-02   2.6917071273318328e-03
   9.6000000000000000e+02   2.8284271247461898e+00   1.8663232431386952e-02   1.5445174013393615e-02   5.9770375992921204e-02   9.5419049631287195e-03   2.8334850066608153e-03
   3.8400000000000000e+03   5.6568542494923797e+00   1.8926840621722785e-02   1.5379716556007497e-02   6.0176592624358462e-02   7.0367286453723163e-03   2.6591897237620856e-03
   1.5360000000000000e+04   1.1313708498984759e+01   1.9436922988917495e-02   1.5888531165511300e-02   6.1139125324075630e-02   5.3098877122187138e-03   2.1955455870849702e-03
   6.1440000000000000e+04   2.2627416997969519e+01   1.9925772008231011e-02   1.6471692586796229e-02   6.1471377953274321e-02   3.9776973988661741e-03   1.7472048674173804e-03
   2.4576000000000000e+05   4.5254833995939038e+01   2.0317497501516468e-02   1.6963675559791891e-02   6.1683324838610165e-02   2.8846345021362029e-03   1.3761374203283099e-03


==> numerical_results/results_hjb_dG_Exp2_unif_k2_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   9.0000000000000000e+01   7.0710678118654746e-01   2.1110480070442979e-02   1.8202236602314362e-02   5.9398248266787461e-02   1.1191160268217754e-02   2.1545908682224593e-03
   3.6000000000000000e+02   1.4142135623730949e+00   1.9468349092668799e-02   1.6287269672251459e-02   6.1139065726082548e-02   9.3110492714616553e-03   2.3584612228322597e-03
   1.4400000000000000e+03   2.8284271247461898e+00   1.9078487590337923e-02   1.5700390314528422e-02   6.0751961409780439e-02   6.7350936893246808e-03   2.5250717799753190e-03
   5.7600000000000000e+03   5.6568542494923797e+00   1.9622759954391666e-02   1.6202713722857736e-02   6.1271422090049994e-02   5.2164779235104649e-03   2.0623396020474690e-03
   2.3040000000000000e+04   1.1313708498984759e+01   1.9980361569425932e-02   1.6539285620870033e-02   6.1525784135066833e-02   3.5542319393391353e-03   1.7092412349039598e-03
   9.2160000000000000e+04   2.2627416997969519e+01   2.0394789966748331e-02   1.7058745308011911e-02   6.1722847308107572e-02   2.5900853017732425e-03   1.3099574643324584e-03
   3.6864000000000000e+05   4.5254833995939038e+01   2.0736893647796996e-02   1.7514520789322127e-02   6.1836158877269912e-02   1.9480986439557725e-03   9.7397936174267459e-04


==> numerical_results/results_hjb_dG_Exp2_unif_k3_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.2600000000000000e+02   7.0710678118654746e-01   2.0481702305594231e-02   1.7390139054409906e-02   6.0267394434173137e-02   8.5570768436078991e-03   2.0082442126881342e-03
   5.0400000000000000e+02   1.4142135623730949e+00   1.9599113505026133e-02   1.6206033001447764e-02   6.0493576955279571e-02   7.1327745294485715e-03   2.1569420697380107e-03
   2.0160000000000000e+03   2.8284271247461898e+00   1.9566239535852958e-02   1.6179261682166848e-02   6.1103993536258283e-02   5.5208897083702663e-03   2.0737944735474689e-03
   8.0640000000000000e+03   5.6568542494923797e+00   1.9928200666723555e-02   1.6490773204906585e-02   6.1435785922138261e-02   3.8492503167781239e-03   1.7652344973662507e-03
   3.2256000000000000e+04   1.1313708498984759e+01   2.0324794400908373e-02   1.6972319640120675e-02   6.1672050791813537e-02   2.7556471397241502e-03   1.3897704555272299e-03
   1.2902400000000000e+05   2.2627416997969519e+01   2.0685509042886050e-02   1.7445111664761037e-02   6.1828736801807276e-02   2.0071224285641443e-03   1.0318769522410750e-03


==> numerical_results/results_hjb_dG_Exp4_adap_k0_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   4.8000000000000000e+01   7.0710678118654746e-01   4.4495721454937615e-01   1.2185155411996997e-01   4.8745061279641716e-01   4.2206985613099962e-01   6.7823599180208624e-02
   1.2000000000000000e+02   7.0710678118654746e-01   3.1793340798081260e-01   1.4151052003694589e-01   4.1843861092569051e-01   4.4466789559106179e-01   8.0920182861281234e-02
   2.6400000000000000e+02   1.4142135623730949e+00   2.9600090095875481e-01   1.4360558477148722e-01   3.7087286862560265e-01   4.2758858915137932e-01   8.5098723528119646e-02
   5.4600000000000000e+02   2.0000000000000000e+00   1.9726067727174393e-01   2.1491855978143173e-01   3.4787606130030846e-01   4.3753422103466655e-01   1.1444365972824987e-01
   1.0920000000000000e+03   2.0000000000000000e+00   1.5959572094046481e-01   2.4722289536796344e-01   3.5255184099491149e-01   4.3201605962665079e-01   1.2956100003019375e-01
   1.5000000000000000e+03   2.8284271247461898e+00   1.5124869159082488e-01   2.6179965118207593e-01   3.4334523540223183e-01   4.2028534596355893e-01   1.3341034315281025e-01
   2.8920000000000000e+03   2.8284271247461898e+00   1.4591546279068812e-01   2.5772650386929169e-01   3.1576959088831391e-01   3.9546591215604421e-01   1.2773584632536725e-01
   4.5360000000000000e+03   2.8284271247461898e+00   1.3268209345162718e-01   2.4236314280783464e-01   2.8621753897881641e-01   3.6074149558318191e-01   1.1969395435170517e-01
   7.6080000000000000e+03   2.8284271247461898e+00   1.1959851256695442e-01   2.2119396056230684e-01   2.5366245170111107e-01   3.1524147709527323e-01   1.0923810993570612e-01
   1.4250000000000000e+04   2.8284271247461898e+00   1.0619068668838760e-01   1.9774225643179669e-01   2.2239224119457032e-01   2.8630190277481959e-01   9.7285998385343422e-02
   2.5494000000000000e+04   4.0000000000000000e+00   9.2793810064158322e-02   1.7604356051626174e-01   1.9511708390359039e-01   2.4707639740633316e-01   8.7018944150986169e-02
   4.3824000000000000e+04   4.0000000000000000e+00   8.0067776004474678e-02   1.5295789987561068e-01   1.6754705641116768e-01   2.1485108032273939e-01   7.5654554986057110e-02
   8.2830000000000000e+04   4.0000000000000000e+00   6.9817310857982595e-02   1.3412701057615745e-01   1.4559868536907222e-01   1.8890254643919832e-01   6.6409616451226491e-02
   1.4096400000000000e+05   5.6568542494923797e+00   6.0452364950701387e-02   1.1673695624536153e-01   1.2583097938576762e-01   1.6440146626660054e-01   5.7907510939226046e-02


==> numerical_results/results_hjb_dG_Exp4_adap_k1_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   8.0000000000000000e+01   7.0710678118654746e-01   3.7563637732077110e-01   1.0601450572288500e-01   4.3410747404641664e-01   3.6774058000395204e-01   6.4543360407692887e-02
   2.1000000000000000e+02   7.0710678118654746e-01   2.5925391557724120e-01   1.3849061994359516e-01   3.5065239381094526e-01   3.6927177490831864e-01   7.7924557367950176e-02
   4.4000000000000000e+02   1.4142135623730949e+00   2.1539739453728965e-01   1.5282237139834517e-01   2.9738146627304002e-01   3.5551748531513705e-01   8.3847837682384921e-02
   9.8000000000000000e+02   1.4142135623730949e+00   1.4908900410578432e-01   2.0020754165250179e-01   2.6432304094122172e-01   3.3357370136124759e-01   1.0243230511751047e-01
   1.6800000000000000e+03   2.0000000000000000e+00   1.3770618972837842e-01   2.1281523259014426e-01   2.7373360603271224e-01   3.2545319469283790e-01   1.0907917754045281e-01
   2.2700000000000000e+03   2.0000000000000000e+00   1.1984651519928124e-01   2.1641620114464757e-01   2.5955253895850067e-01   2.9772402467939163e-01   1.0938820991762004e-01
   3.5700000000000000e+03   2.8284271247461898e+00   1.0834123289770925e-01   2.0056443611210836e-01   2.3061084415504454e-01   2.4698077576279687e-01   1.0016830706485447e-01
   5.1200000000000000e+03   2.8284271247461898e+00   9.7791615429973389e-02   1.8277114712377915e-01   2.0548960450442275e-01   2.1884580216743882e-01   9.1106521124532422e-02
   6.1000000000000000e+03   2.8284271247461898e+00   8.7919081532315979e-02   1.6552411315748150e-01   1.8265592854690840e-01   1.9769876023836944e-01   8.2395626436765013e-02
   7.5000000000000000e+03   2.8284271247461898e+00   7.1271771697814623e-02   1.3577581294944704e-01   1.4910433568846246e-01   1.5700881453516241e-01   6.7564903616760846e-02
   1.0480000000000000e+04   2.8284271247461898e+00   5.8498612402324790e-02   1.1213158500984111e-01   1.2338456325814451e-01   1.3692103770679520e-01   5.5653123656670217e-02
   1.6420000000000000e+04   2.8284271247461898e+00   4.9468277290190765e-02   9.5357825607133934e-02   1.0405399364213054e-01   1.1901251165919688e-01   4.7338361056329818e-02
   2.2350000000000000e+04   2.8284271247461898e+00   4.0471174601248161e-02   7.8797249930369975e-02   8.6006398098979725e-02   9.4657684378195481e-02   3.9221040923811804e-02
   2.8790000000000000e+04   2.8284271247461898e+00   3.2919538837673734e-02   6.4404825401078586e-02   7.0021972360395729e-02   7.8033265219640727e-02   3.2078675688938553e-02
   4.1730000000000000e+04   2.8284271247461898e+00   2.6150266840460956e-02   5.1359210439080823e-02   5.6061959223603554e-02   6.3249788130396375e-02   2.5590033457442325e-02
   6.2980000000000000e+04   2.8284271247461898e+00   2.1118859468308493e-02   4.1737839957095527e-02   4.5529372237006246e-02   5.0623912518738309e-02   2.0833591324669633e-02
   9.3620000000000000e+04   2.8284271247461898e+00   1.7520563341109185e-02   3.4625859626245974e-02   3.7743904449533149e-02   4.2906024896747115e-02   1.7319398826638573e-02
   1.3334000000000000e+05   2.8284271247461898e+00   3.6316468577867439e-01   1.6149756373804855e-01   4.4853636635839172e-01   7.1643781129099471e-01   7.0775294509005060e-01


==> numerical_results/results_hjb_dG_Exp4_adap_k2_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.2000000000000000e+02   7.0710678118654746e-01   3.3685723308331716e-01   1.0557491422342596e-01   3.8275275236550310e-01   3.3275924445758953e-01   6.4614177221951910e-02
   3.1500000000000000e+02   7.0710678118654746e-01   2.2785628789680806e-01   1.3693349875853295e-01   3.2135828587860688e-01   3.2905253280070729e-01   7.6938293889435391e-02
   6.6000000000000000e+02   1.4142135623730949e+00   1.8672279057095004e-01   1.5084910049165315e-01   2.6486351793075619e-01   3.0665857663636475e-01   8.1330477968401566e-02
   1.7400000000000000e+03   1.4142135623730949e+00   1.2819301037432024e-01   1.8326193405823074e-01   2.2657568839266840e-01   2.8000687864169133e-01   9.3696306489533615e-02
   2.6400000000000000e+03   2.0000000000000000e+00   1.2420474186161677e-01   1.8990277332152275e-01   2.3382278348519389e-01   2.7233148970468180e-01   9.7378053430455316e-02
   3.5400000000000000e+03   2.0000000000000000e+00   1.0132636692868600e-01   1.8659782461285238e-01   2.1376619166227762e-01   2.2779110992155557e-01   9.3704271135986270e-02
   5.4900000000000000e+03   2.8284271247461898e+00   8.9111426692455531e-02   1.6825104485395018e-01   1.8915891040443020e-01   1.8150987398064128e-01   8.4223310395105833e-02
   7.4850000000000000e+03   2.8284271247461898e+00   7.6819554438674054e-02   1.4641509803129388e-01   1.6256897737761467e-01   1.5089829901128668e-01   7.3190985990598645e-02
   8.8350000000000000e+03   2.8284271247461898e+00   6.6999827393301681e-02   1.2821736748390369e-01   1.4021898323891968e-01   1.3741496042762960e-01   6.4094606944999882e-02
   9.8850000000000000e+03   2.8284271247461898e+00   5.4279228649387945e-02   1.0493494558378713e-01   1.1539276173524647e-01   1.0421791774492477e-01   5.2419313753722066e-02
   1.1430000000000000e+04   2.8284271247461898e+00   4.2911080291978543e-02   8.3610346295819413e-02   9.2377399100300295e-02   7.7839510300242568e-02   4.1798279592232680e-02
   1.4010000000000000e+04   2.8284271247461898e+00   3.3787771770332653e-02   6.6175575533678907e-02   7.3598737915887308e-02   6.2687348917065525e-02   3.3063938588967751e-02
   1.8090000000000000e+04   2.8284271247461898e+00   2.6936382553325866e-02   5.2917436020090941e-02   5.8915634005044702e-02   5.4731027169247014e-02   2.6414445459080785e-02
   2.4180000000000000e+04   2.8284271247461898e+00   2.1861185871549726e-02   4.3048550450997008e-02   4.7667639417006372e-02   4.7713121568330956e-02   2.1480090381357165e-02
   3.1530000000000000e+04   2.8284271247461898e+00   1.7301176687188669e-02   3.4184954926239082e-02   3.7927649817526825e-02   3.6513305287400127e-02   1.7071833660247556e-02
   3.8190000000000000e+04   2.8284271247461898e+00   1.3846631959883893e-02   2.7421655346825963e-02   3.0272052218111727e-02   2.9094992757713243e-02   1.3702691189831456e-02
   4.7385000000000000e+04   2.8284271247461898e+00   1.0925188505523376e-02   2.1682813699367046e-02   2.3976226559967607e-02   2.3440828431057593e-02   1.0832822282789485e-02
   6.0675000000000000e+04   2.8284271247461898e+00   8.6918705722944800e-03   1.7278410249168395e-02   1.9084318319659486e-02   1.8634038370497659e-02   8.6349367296900785e-03


==> numerical_results/results_hjb_dG_Exp4_adap_k3_alpha_10_gamma_2.dat <==
ndof	hinv	max_error	L2_error	H1_error	eta	errDb
   1.6800000000000000e+02   7.0710678118654746e-01   2.9935346263958951e-01   1.0079332264920481e-01   4.1351165551910818e-01   3.0732580682286426e-01   5.9309167582562133e-02
   5.4600000000000000e+02   1.0000000000000000e+00   2.0181569092072421e-01   1.2548726552609607e-01   2.5836751451030154e-01   2.7829558456840553e-01   7.2488604300890228e-02
   9.6600000000000000e+02   1.4142135623730949e+00   1.6584406251701414e-01   1.4551935644994266e-01   2.2086252393866987e-01   2.7527534546204324e-01   7.7447954932781574e-02
   2.3310000000000000e+03   2.0000000000000000e+00   1.2165010356726502e-01   1.6330548015512653e-01   2.3994575242081073e-01   2.5620251147669904e-01   8.6444874195888033e-02
   3.3390000000000000e+03   2.0000000000000000e+00   1.2167925671995708e-01   1.6295164297005807e-01   2.4335407603570297e-01   2.5615879667446567e-01   8.6471448861622627e-02
   4.4100000000000000e+03   2.0000000000000000e+00   9.7081395360951450e-02   1.7031027285002595e-01   2.0303818641685054e-01   2.1678420977874402e-01   8.6961689916207674e-02
   6.3000000000000000e+03   2.8284271247461898e+00   8.5195797858818811e-02   1.6146802318528794e-01   1.8016133641347379e-01   1.6799192538327273e-01   8.1161719183169265e-02
   9.2610000000000000e+03   2.8284271247461898e+00   7.2461761436492078e-02   1.3858126023567677e-01   1.5313594564973024e-01   1.3825711213140066e-01   6.9359584212709685e-02
   1.1298000000000000e+04   2.8284271247461898e+00   5.9935121702180627e-02   1.1547842853049553e-01   1.2702484119569540e-01   1.1440926165273579e-01   5.7699588966892784e-02
   1.3104000000000000e+04   2.8284271247461898e+00   4.7812370239063706e-02   9.2912180528034807e-02   1.0281200331210394e-01   8.5357900243433468e-02   4.6475507808439030e-02
   1.4910000000000000e+04   2.8284271247461898e+00   3.8011800427695586e-02   7.4327707958493486e-02   8.2604226386770244e-02   6.5652581265966042e-02   3.7190357723488131e-02
   1.6842000000000000e+04   2.8284271247461898e+00   3.0309106029341670e-02   5.9558722559220463e-02   6.6330976409897213e-02   4.9670027429182258e-02   2.9795437210804739e-02
   1.9509000000000000e+04   2.8284271247461898e+00   2.3754363513441068e-02   4.6852222671904871e-02   5.2315982921495058e-02   3.9044748088201894e-02   2.3433062406699210e-02
   2.2701000000000000e+04   2.8284271247461898e+00   1.8484139048910220e-02   3.6562193646476775e-02   4.0926683777706051e-02   3.0957610530023917e-02   1.8282807527830763e-02
   2.6397000000000000e+04   2.8284271247461898e+00   1.4488845876648559e-02   2.8721019774699312e-02   3.2237543851820018e-02   2.4799007890614937e-02   1.4358090489049862e-02
   3.1479000000000000e+04   2.8284271247461898e+00   1.1335686215538376e-02   2.2499661409072766e-02   2.5258224560066416e-02   2.1536032037713926e-02   1.1243367611894985e-02
   3.8430000000000000e+04   2.8284271247461898e+00   8.9862642061001585e-03   1.7856916854103844e-02   1.9947024858256748e-02   1.8313589867756681e-02   8.9215242876914558e-03
   4.7229000000000000e+04   2.8284271247461898e+00   6.9583163375919188e-03   1.3844018567910659e-02   1.5532391482339295e-02   1.3961715731833847e-02   6.9174322115072382e-03

